Multiresolution local smoothness detection in non-uniformly sampled multivariate signals

Inspired by edge detection based on the decay behavior of wavelet coefficients, we introduce a (near) linear-time algorithm for detecting the local regularity in non-uniformly sampled multivariate signals. Our approach quantifies regularity within the framework of microlocal spaces introduced by Jaffard. The central tool in our analysis is the fast samplet transform, a distributional wavelet transform tailored to scattered data. We establish a connection between the decay of samplet coefficients and the pointwise regularity of multivariate signals. As a by product, we derive decay estimates for functions belonging to classical H\"older spaces and Sobolev-Slobodeckij spaces. While traditional wavelets are effective for regularity detection in low-dimensional structured data, samplets demonstrate robust performance even for higher dimensional and scattered data. To illustrate our theoretical findings, we present extensive numerical studies detecting local regularity of one-, two- and three-dimensional signals, ranging from non-uniformly sampled time series over image segmentation to edge detection in point clouds.

==> elaborated.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \def\mathdefault#1{#1}
%%   \everymath=\expandafter{\the\everymath\displaystyle}
%%   
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSerif.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \setsansfont{DejaVuSans.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=\detokenize{/Users/saraavesani/Desktop/PHD/pyigl/lib/python3.9/site-packages/matplotlib/mpl-data/fonts/ttf/}]
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.500000,0.500000,0.500000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> f1.txt <==
-1.000000000000	6.000000000000
-0.997997997998	6.000000000000
-0.995995995996	6.000000000000
-0.993993993994	6.000000000000
-0.991991991992	6.000000000000
-0.989989989990	6.000000000000
-0.987987987988	6.000000000000
-0.985985985986	6.000000000000
-0.983983983984	6.000000000000
-0.981981981982	6.000000000000
-0.979979979980	6.000000000000
-0.977977977978	6.000000000000
-0.975975975976	6.000000000000
-0.973973973974	6.000000000000
-0.971971971972	6.000000000000
-0.969969969970	6.000000000000
-0.967967967968	6.000000000000
-0.965965965966	6.000000000000
-0.963963963964	6.000000000000
-0.961961961962	6.000000000000
-0.959959959960	6.000000000000
-0.957957957958	6.000000000000
-0.955955955956	6.000000000000
-0.953953953954	6.000000000000
-0.951951951952	6.000000000000
-0.949949949950	6.000000000000
-0.947947947948	6.000000000000
-0.945945945946	6.000000000000
-0.943943943944	6.000000000000
-0.941941941942	6.000000000000
-0.939939939940	6.000000000000
-0.937937937938	6.000000000000
-0.935935935936	6.000000000000
-0.933933933934	6.000000000000
-0.931931931932	6.000000000000
-0.929929929930	6.000000000000
-0.927927927928	6.000000000000
-0.925925925926	6.000000000000
-0.923923923924	6.000000000000
-0.921921921922	6.000000000000
-0.919919919920	6.000000000000
-0.917917917918	6.000000000000
-0.915915915916	6.000000000000
-0.913913913914	6.000000000000
-0.911911911912	6.000000000000
-0.909909909910	6.000000000000
-0.907907907908	6.000000000000
-0.905905905906	6.000000000000
-0.903903903904	6.000000000000
-0.901901901902	6.000000000000
-0.899899899900	6.000000000000
-0.897897897898	6.000000000000
-0.895895895896	6.000000000000
-0.893893893894	6.000000000000
-0.891891891892	6.000000000000
-0.889889889890	6.000000000000
-0.887887887888	6.000000000000
-0.885885885886	6.000000000000
-0.883883883884	6.000000000000
-0.881881881882	6.000000000000
-0.879879879880	6.000000000000
-0.877877877878	6.000000000000
-0.875875875876	6.000000000000
-0.873873873874	6.000000000000
-0.871871871872	6.000000000000
-0.869869869870	6.000000000000
-0.867867867868	6.000000000000
-0.865865865866	6.000000000000
-0.863863863864	6.000000000000
-0.861861861862	6.000000000000
-0.859859859860	6.000000000000
-0.857857857858	6.000000000000
-0.855855855856	6.000000000000
-0.853853853854	6.000000000000
-0.851851851852	6.000000000000
-0.849849849850	6.000000000000
-0.847847847848	6.000000000000
-0.845845845846	6.000000000000
-0.843843843844	6.000000000000
-0.841841841842	6.000000000000
-0.839839839840	6.000000000000
-0.837837837838	6.000000000000
-0.835835835836	6.000000000000
-0.833833833834	6.000000000000
-0.831831831832	6.000000000000
-0.829829829830	6.000000000000
-0.827827827828	6.000000000000
-0.825825825826	6.000000000000
-0.823823823824	6.000000000000
-0.821821821822	6.000000000000
-0.819819819820	6.000000000000
-0.817817817818	6.000000000000
-0.815815815816	6.000000000000
-0.813813813814	6.000000000000
-0.811811811812	6.000000000000
-0.809809809810	6.000000000000
-0.807807807808	6.000000000000
-0.805805805806	6.000000000000
-0.803803803804	6.000000000000
-0.801801801802	6.000000000000
-0.799799799800	6.000000000000
-0.797797797798	6.000000000000
-0.795795795796	6.000000000000
-0.793793793794	6.000000000000
-0.791791791792	6.000000000000
-0.789789789790	6.000000000000
-0.787787787788	6.000000000000
-0.785785785786	6.000000000000
-0.783783783784	6.000000000000
-0.781781781782	6.000000000000
-0.779779779780	6.000000000000
-0.777777777778	6.000000000000
-0.775775775776	6.000000000000
-0.773773773774	6.000000000000
-0.771771771772	6.000000000000
-0.769769769770	6.000000000000
-0.767767767768	6.000000000000
-0.765765765766	6.000000000000
-0.763763763764	6.000000000000
-0.761761761762	6.000000000000
-0.759759759760	6.000000000000
-0.757757757758	6.000000000000
-0.755755755756	6.000000000000
-0.753753753754	6.000000000000
-0.751751751752	6.000000000000
-0.749749749750	6.000000000000
-0.747747747748	6.000000000000
-0.745745745746	6.000000000000
-0.743743743744	6.000000000000
-0.741741741742	6.000000000000
-0.739739739740	6.000000000000
-0.737737737738	6.000000000000
-0.735735735736	6.000000000000
-0.733733733734	6.000000000000
-0.731731731732	6.000000000000
-0.729729729730	6.000000000000
-0.727727727728	6.000000000000
-0.725725725726	6.000000000000
-0.723723723724	6.000000000000
-0.721721721722	6.000000000000
-0.719719719720	6.000000000000
-0.717717717718	6.000000000000
-0.715715715716	6.000000000000
-0.713713713714	6.000000000000
-0.711711711712	6.000000000000
-0.709709709710	6.000000000000
-0.707707707708	6.000000000000
-0.705705705706	6.000000000000
-0.703703703704	6.000000000000
-0.701701701702	6.000000000000
-0.699699699700	6.000000000000
-0.697697697698	6.000000000000
-0.695695695696	6.000000000000
-0.693693693694	6.000000000000
-0.691691691692	6.000000000000
-0.689689689690	6.000000000000
-0.687687687688	6.000000000000
-0.685685685686	6.000000000000
-0.683683683684	6.000000000000
-0.681681681682	6.000000000000
-0.679679679680	6.000000000000
-0.677677677678	6.000000000000
-0.675675675676	6.000000000000
-0.673673673674	6.000000000000
-0.671671671672	6.000000000000
-0.669669669670	6.000000000000
-0.667667667668	6.000000000000
-0.665665665666	6.000000000000
-0.663663663664	6.000000000000
-0.661661661662	6.000000000000
-0.659659659660	6.000000000000
-0.657657657658	6.000000000000
-0.655655655656	6.000000000000
-0.653653653654	6.000000000000
-0.651651651652	6.000000000000
-0.649649649650	6.000000000000
-0.647647647648	6.000000000000
-0.645645645646	6.000000000000
-0.643643643644	6.000000000000
-0.641641641642	6.000000000000
-0.639639639640	6.000000000000
-0.637637637638	6.000000000000
-0.635635635636	6.000000000000
-0.633633633634	6.000000000000
-0.631631631632	6.000000000000
-0.629629629630	6.000000000000
-0.627627627628	6.000000000000
-0.625625625626	6.000000000000
-0.623623623624	6.000000000000
-0.621621621622	6.000000000000
-0.619619619620	6.000000000000
-0.617617617618	6.000000000000
-0.615615615616	6.000000000000
-0.613613613614	6.000000000000
-0.611611611612	6.000000000000
-0.609609609610	6.000000000000
-0.607607607608	6.000000000000
-0.605605605606	6.000000000000
-0.603603603604	6.000000000000
-0.601601601602	6.000000000000
-0.599599599600	6.000000000000
-0.597597597598	6.000000000000
-0.595595595596	6.000000000000
-0.593593593594	6.000000000000
-0.591591591592	6.000000000000
-0.589589589590	6.000000000000
-0.587587587588	6.000000000000
-0.585585585586	6.000000000000
-0.583583583584	6.000000000000
-0.581581581582	6.000000000000
-0.579579579580	6.000000000000
-0.577577577578	6.000000000000
-0.575575575576	6.000000000000
-0.573573573574	6.000000000000
-0.571571571572	6.000000000000
-0.569569569570	6.000000000000
-0.567567567568	6.000000000000
-0.565565565566	6.000000000000
-0.563563563564	6.000000000000
-0.561561561562	6.000000000000
-0.559559559560	6.000000000000
-0.557557557558	6.000000000000
-0.555555555556	6.000000000000
-0.553553553554	6.000000000000
-0.551551551552	6.000000000000
-0.549549549550	6.000000000000
-0.547547547548	6.000000000000
-0.545545545546	6.000000000000
-0.543543543544	6.000000000000
-0.541541541542	6.000000000000
-0.539539539540	6.000000000000
-0.537537537538	6.000000000000
-0.535535535536	6.000000000000
-0.533533533534	6.000000000000
-0.531531531532	6.000000000000
-0.529529529530	6.000000000000
-0.527527527528	6.000000000000
-0.525525525526	6.000000000000
-0.523523523524	6.000000000000
-0.521521521522	6.000000000000
-0.519519519520	6.000000000000
-0.517517517518	6.000000000000
-0.515515515516	6.000000000000
-0.513513513514	6.000000000000
-0.511511511512	6.000000000000
-0.509509509510	6.000000000000
-0.507507507508	6.000000000000
-0.505505505506	6.000000000000
-0.503503503504	6.000000000000
-0.501501501502	6.000000000000
-0.499499499499	6.000000000000
-0.497497497497	6.000000000000
-0.495495495495	6.000000000000
-0.493493493493	6.000000000000
-0.491491491491	6.000000000000
-0.489489489489	6.000000000000
-0.487487487487	6.000000000000
-0.485485485485	6.000000000000
-0.483483483483	6.000000000000
-0.481481481481	6.000000000000
-0.479479479479	6.000000000000
-0.477477477477	6.000000000000
-0.475475475475	6.000000000000
-0.473473473473	6.000000000000
-0.471471471471	6.000000000000
-0.469469469469	6.000000000000
-0.467467467467	6.000000000000
-0.465465465465	6.000000000000
-0.463463463463	6.000000000000
-0.461461461461	6.000000000000
-0.459459459459	6.000000000000
-0.457457457457	6.000000000000
-0.455455455455	6.000000000000
-0.453453453453	6.000000000000
-0.451451451451	6.000000000000
-0.449449449449	6.000000000000
-0.447447447447	6.000000000000
-0.445445445445	6.000000000000
-0.443443443443	6.000000000000
-0.441441441441	6.000000000000
-0.439439439439	6.000000000000
-0.437437437437	6.000000000000
-0.435435435435	6.000000000000
-0.433433433433	6.000000000000
-0.431431431431	6.000000000000
-0.429429429429	6.000000000000
-0.427427427427	6.000000000000
-0.425425425425	6.000000000000
-0.423423423423	6.000000000000
-0.421421421421	6.000000000000
-0.419419419419	6.000000000000
-0.417417417417	6.000000000000
-0.415415415415	6.000000000000
-0.413413413413	6.000000000000
-0.411411411411	6.000000000000
-0.409409409409	6.000000000000
-0.407407407407	6.000000000000
-0.405405405405	6.000000000000
-0.403403403403	6.000000000000
-0.401401401401	6.000000000000
-0.399399399399	6.506006006006
-0.397397397397	6.526026026026
-0.395395395395	6.546046046046
-0.393393393393	6.566066066066
-0.391391391391	6.586086086086
-0.389389389389	6.606106106106
-0.387387387387	6.626126126126
-0.385385385385	6.646146146146
-0.383383383383	6.666166166166
-0.381381381381	6.686186186186
-0.379379379379	6.706206206206
-0.377377377377	6.726226226226
-0.375375375375	6.746246246246
-0.373373373373	6.766266266266
-0.371371371371	6.786286286286
-0.369369369369	6.806306306306
-0.367367367367	6.826326326326
-0.365365365365	6.846346346346
-0.363363363363	6.866366366366
-0.361361361361	6.886386386386
-0.359359359359	6.906406406406
-0.357357357357	6.926426426426
-0.355355355355	6.946446446446
-0.353353353353	6.966466466466
-0.351351351351	6.986486486486
-0.349349349349	6.993493493493
-0.347347347347	6.973473473473
-0.345345345345	6.953453453453
-0.343343343343	6.933433433433
-0.341341341341	6.913413413413
-0.339339339339	6.893393393393
-0.337337337337	6.873373373373
-0.335335335335	6.853353353353
-0.333333333333	6.833333333333
-0.331331331331	6.813313313313
-0.329329329329	6.793293293293
-0.327327327327	6.773273273273
-0.325325325325	6.753253253253
-0.323323323323	6.733233233233
-0.321321321321	6.713213213213
-0.319319319319	6.693193193193
-0.317317317317	6.673173173173
-0.315315315315	6.653153153153
-0.313313313313	6.633133133133
-0.311311311311	6.613113113113
-0.309309309309	6.593093093093
-0.307307307307	6.573073073073
-0.305305305305	6.553053053053
-0.303303303303	6.533033033033
-0.301301301301	6.513013013013
-0.299299299299	6.492992992993
-0.297297297297	6.472972972973
-0.295295295295	6.452952952953
-0.293293293293	6.432932932933
-0.291291291291	6.412912912913
-0.289289289289	6.392892892893
-0.287287287287	6.372872872873
-0.285285285285	6.352852852853
-0.283283283283	6.332832832833
-0.281281281281	6.312812812813
-0.279279279279	6.292792792793
-0.277277277277	6.272772772773
-0.275275275275	6.252752752753
-0.273273273273	6.232732732733
-0.271271271271	6.212712712713
-0.269269269269	6.192692692693
-0.267267267267	6.172672672673
-0.265265265265	6.152652652653
-0.263263263263	6.132632632633
-0.261261261261	6.112612612613
-0.259259259259	6.092592592593
-0.257257257257	6.072572572573
-0.255255255255	6.052552552553
-0.253253253253	6.032532532533
-0.251251251251	6.012512512513
-0.249249249249	6.007507507508
-0.247247247247	6.027527527528
-0.245245245245	6.047547547548
-0.243243243243	6.067567567568
-0.241241241241	6.087587587588
-0.239239239239	6.107607607608
-0.237237237237	6.127627627628
-0.235235235235	6.147647647648
-0.233233233233	6.167667667668
-0.231231231231	6.187687687688
-0.229229229229	6.207707707708
-0.227227227227	6.227727727728
-0.225225225225	6.247747747748
-0.223223223223	6.267767767768
-0.221221221221	6.287787787788
-0.219219219219	6.307807807808
-0.217217217217	6.327827827828
-0.215215215215	6.347847847848
-0.213213213213	6.367867867868
-0.211211211211	6.387887887888
-0.209209209209	6.407907907908
-0.207207207207	6.427927927928
-0.205205205205	6.447947947948
-0.203203203203	6.467967967968
-0.201201201201	6.487987987988
-0.199199199199	6.508008008008
-0.197197197197	6.528028028028
-0.195195195195	6.548048048048
-0.193193193193	6.568068068068
-0.191191191191	6.588088088088
-0.189189189189	6.608108108108
-0.187187187187	6.628128128128
-0.185185185185	6.648148148148
-0.183183183183	6.668168168168
-0.181181181181	6.688188188188
-0.179179179179	6.708208208208
-0.177177177177	6.728228228228
-0.175175175175	6.748248248248
-0.173173173173	6.768268268268
-0.171171171171	6.788288288288
-0.169169169169	6.808308308308
-0.167167167167	6.828328328328
-0.165165165165	6.848348348348
-0.163163163163	6.868368368368
-0.161161161161	6.888388388388
-0.159159159159	6.908408408408
-0.157157157157	6.928428428428
-0.155155155155	6.948448448448
-0.153153153153	6.968468468468
-0.151151151151	6.988488488488
-0.149149149149	6.991491491491
-0.147147147147	6.971471471471
-0.145145145145	6.951451451451
-0.143143143143	6.931431431431
-0.141141141141	6.911411411411
-0.139139139139	6.891391391391
-0.137137137137	6.871371371371
-0.135135135135	6.851351351351
-0.133133133133	6.831331331331
-0.131131131131	6.811311311311
-0.129129129129	6.791291291291
-0.127127127127	6.771271271271
-0.125125125125	6.751251251251
-0.123123123123	6.731231231231
-0.121121121121	6.711211211211
-0.119119119119	6.691191191191
-0.117117117117	6.671171171171
-0.115115115115	6.651151151151
-0.113113113113	6.631131131131
-0.111111111111	6.611111111111
-0.109109109109	6.591091091091
-0.107107107107	6.571071071071
-0.105105105105	6.551051051051
-0.103103103103	6.531031031031
-0.101101101101	6.511011011011
-0.099099099099	6.490990990991
-0.097097097097	6.470970970971
-0.095095095095	6.450950950951
-0.093093093093	6.430930930931
-0.091091091091	6.410910910911
-0.089089089089	6.390890890891
-0.087087087087	6.370870870871
-0.085085085085	6.350850850851
-0.083083083083	6.330830830831
-0.081081081081	6.310810810811
-0.079079079079	6.290790790791
-0.077077077077	6.270770770771
-0.075075075075	6.250750750751
-0.073073073073	6.230730730731
-0.071071071071	6.210710710711
-0.069069069069	6.190690690691
-0.067067067067	6.170670670671
-0.065065065065	6.150650650651
-0.063063063063	6.130630630631
-0.061061061061	6.110610610611
-0.059059059059	6.090590590591
-0.057057057057	6.070570570571
-0.055055055055	6.050550550551
-0.053053053053	6.030530530531
-0.051051051051	6.010510510511
-0.049049049049	5.940285535117
-0.047047047047	5.815523193197
-0.045045045045	5.693675980393
-0.043043043043	5.576669343943
-0.041041041041	5.466352239598
-0.039039039039	5.364467914156
-0.037037037037	5.272626358427
-0.035035035035	5.192278865926
-0.033033033033	5.124695099322
-0.031031031031	5.070943027046
-0.029029029029	5.031872047098
-0.027027027027	5.008099564741
-0.025025025025	5.000001236171
-0.023023023023	5.007705032345
-0.021021021021	5.031089216764
-0.019019019019	5.069784269171
-0.017017017017	5.123178724767
-0.015015015015	5.190428836659
-0.013013013013	5.270471908878
-0.011011011011	5.362043089247
-0.009009009009	5.463695356763
-0.007007007007	5.573822387628
-0.005005005005	5.690683938611
-0.003003003003	5.812433346624
-0.001001001001	5.937146709956
0.001001001001	6.062853290044
0.003003003003	6.187566653376
0.005005005005	6.309316061389
0.007007007007	6.426177612372
0.009009009009	6.536304643237
0.011011011011	6.637956910753
0.013013013013	6.729528091122
0.015015015015	6.809571163341
0.017017017017	6.876821275233
0.019019019019	6.930215730829
0.021021021021	6.968910783236
0.023023023023	6.992294967655
0.025025025025	6.999998763829
0.027027027027	6.991900435259
0.029029029029	6.968127952902
0.031031031031	6.929056972954
0.033033033033	6.875304900678
0.035035035035	6.807721134074
0.037037037037	6.727373641573
0.039039039039	6.635532085844
0.041041041041	6.533647760402
0.043043043043	6.423330656057
0.045045045045	6.306324019607
0.047047047047	6.184476806803
0.049049049049	6.059714464883
0.051051051051	5.934008506373
0.053053053053	5.809345354967
0.055055055055	5.687694955769
0.057057057057	5.570979645938
0.059059059059	5.461043777640
0.061061061061	5.359624573327
0.063063063063	5.268324673898
0.065065065065	5.188586813537
0.067067067067	5.121671021417
0.069069069069	5.068634710540
0.071071071071	5.030315968342
0.073073073073	5.007320313116
0.075075075075	5.000011125524
0.077077077077	5.008503906403
0.079079079079	5.032664451603
0.081081081081	5.072110972703
0.083083083083	5.126220130087
0.085085085085	5.194136883042
0.087087087087	5.274788001240
0.089089089089	5.366899024073
0.091091091091	5.469014399871
0.093093093093	5.579520486731
0.095095095095	5.696671051525
0.097097097097	5.818614864127
0.099099099099	5.943424950816
0.101101101101	6.069129044595
0.103103103103	6.193740751237
0.105105105105	6.315290938576
0.107107107107	6.431858853013
0.109109109109	6.541602471548
0.111111111111	6.642787609687
0.113113113113	6.733815325277
0.115115115115	6.813247185224
0.117117117117	6.879827995816
0.119119119119	6.932505637480
0.121121121121	6.970447690520
0.123123123123	6.993054589140
0.125125125125	6.999969095868
0.127127127127	6.991081946669
0.129129129129	6.966533577558
0.131131131131	6.926711905405
0.133133133133	6.872246198019
0.135135135135	6.803997130367
0.137137137137	6.723043184062
0.139139139139	6.630663605043
0.141141141141	6.528318188746
0.143143143143	6.417624212206
0.145145145145	6.300330877612
0.147147147147	6.178291671158
0.149149149149	6.053435073993
0.151151151151	5.927734088079
0.153153153153	5.803175058532
0.155155155155	5.681726285108
0.157157157157	5.565306918846
0.159159159159	5.455756635368
0.161161161161	5.354806564061
0.163163163163	5.264051932516
0.165165165165	5.184926858514
0.167167167167	5.118681687890
0.169169169169	5.066363236389
0.171171171171	5.028798247730
0.173173173173	5.006580329282
0.175175175175	5.000060571800
0.177177177177	5.009342001431
0.179179179179	5.034277951685
0.181181181181	5.074474381078
0.183183183183	5.129296099835
0.185185185185	5.197876807245
0.187187187187	5.279132781075
0.189189189189	5.371780002704
0.191191191191	5.474354447369
0.193193193193	5.585235218895
0.195195195195	5.702670163333
0.197197197197	5.824803556748
0.199199199199	5.949705429637
0.201201201201	6.075402064582
0.203203203203	6.199907185225
0.205205205205	6.321253343684
0.207207207207	6.437523010457
0.209209209209	6.546878875494
0.211211211211	6.647592881637
0.213213213213	6.738073531632
0.215215215215	6.816891037193
0.217217217217	6.882799912725
0.219219219219	6.934758656667
0.221221221221	6.971946209452
0.223223223223	6.993774928005
0.225225225225	6.999899871767
0.227227227227	6.990224253491
0.229229229229	6.964900968695
0.231231231231	6.924330179577
0.233233233233	6.869152991602
0.235235235235	6.800241322654
0.237237237237	6.718684124869
0.239239239239	6.625770176852
0.241241241241	6.522967718216
0.243243243243	6.411901248244
0.245245245245	6.294325855319
0.247247247247	6.172099482764
0.249249249249	6.047153569352
0.251251251251	5.921462528434
0.253253253253	5.797012547973
0.255255255255	5.675770204516
0.257257257257	5.559651387065
0.259259259259	5.450491021929
0.261261261261	5.350014076946
0.263263263263	5.259808303298
0.265265265265	5.181299145634
0.267267267267	5.115727216991
0.269269269269	5.064128694446
0.271271271271	5.027318945297
0.273273273273	5.005879642510
0.275275275275	5.000149573042
0.277277277277	5.010219284276
0.279279279279	5.035929653184
0.281281281281	5.076874400806
0.283283283283	5.132406512332
0.285285285285	5.201648461326
0.287287287287	5.283506076517
0.289289289289	5.376685832062
0.291291291291	5.479715288018
0.293293293293	5.590966358059
0.295295295295	5.708681036724
0.297297297297	5.830999179678
0.299299299299	5.955987897978
0.301301301301	6.081672101863
0.303303303303	6.206065711412
0.305305305305	6.327203040858
0.307307307307	6.443169860644
0.309309309309	6.552133646353
0.311311311311	6.652372536522
0.313313313313	6.742302541746
0.315315315315	6.820502575107
0.317317317317	6.885736908397
0.319319319319	6.936974699267
0.321321321321	6.973406280756
0.323323323323	6.994455955755
0.325325325325	6.999791094264
0.327327327327	6.989327389653
0.329329329329	6.963230190894
0.331331331331	6.921911889685
0.333333333333	6.866025403784
0.335335335335	6.796453859505
0.337337337337	6.714296636427
0.339339339339	6.620851994843
0.341341341341	6.517596560462
0.343343343343	6.406161990554
0.345345345345	6.288309190272
0.347347347347	6.165900486569
0.349349349349	6.040870199441
0.351351351351	5.915194075524
0.353353353353	5.790858067062
0.355355355355	5.669826949599
0.357357357357	5.554013274315
0.359359359359	5.445247145616
0.361361361361	5.345247301560
0.363363363363	5.255593954112
0.365365365365	5.177703818401
0.367367367367	5.112807725591
0.369369369369	5.061931173104
0.371371371371	5.025878119561
0.373373373373	5.005218280517
0.375375375375	5.000278125730
0.377377377377	5.011135720237
0.379379379379	5.037619490763
0.381381381381	5.079310936947
0.383383383383	5.135551244540
0.385385385385	5.205451696088
0.387387387387	5.287907714569
0.389389389389	5.381616318084
0.391391391391	5.485096709759
0.393393393393	5.596713677516
0.395395395395	5.714703433926
0.397397397397	5.837201487835
0.399399399399	5.962272107321
0.401401401401	6.087938908411
0.403403403403	6.212216086183
0.405405405405	6.333139794742
0.407407407407	6.448799180200
0.409409409409	6.557366576262
0.411411411411	6.657126385269
0.413413413413	6.746502188328
0.415415415415	6.824081656103
0.417417417417	6.888638866652
0.419419419419	6.939153677620
0.421421421421	6.974827846675
0.423423423423	6.995097645450
0.425425425425	6.999642767662
0.427427427427	6.988391390633
0.429429429429	6.961521310247
0.431431431431	6.919457131390
0.433433433433	6.862863558286
0.435435435435	6.792634890742
0.437437437437	6.709880892294
0.439439439439	6.615909253567
0.441441441441	6.512204927953
0.443443443443	6.400406666168
0.445445445445	6.282281120474
0.447447447447	6.159694927788
0.449449449449	6.034585212812
0.451451451451	5.908928977313
0.453453453453	5.784711859255
0.455455455455	5.663896755458
0.457457457457	5.548392803623
0.459459459459	5.440025213862
0.461461461461	5.340506426464
0.463463463463	5.251409051665
0.465465465465	5.174141019036
0.467467467467	5.109923329178
0.469469469469	5.059770759290
0.471471471471	5.024475827518
0.473473473473	5.004596269466
0.475475475475	5.000446224778
0.477477477477	5.012091273060
0.479479479479	5.039347397578
0.481481481481	5.081783893120
0.483483483483	5.138730172061
0.485485485485	5.209286361085
0.487487487487	5.292337521113
0.489489489489	5.386571265733
0.491491491491	5.490498499716
0.493493493493	5.602476949916
0.495495495495	5.720737116707
0.497497497497	5.843410235871
0.499499499499	5.968557809081
0.501501501502	6.094202236328
0.503503503504	6.218358066245
0.505505505506	6.339063370495
0.507507507508	6.454410746445
0.509509509510	6.562577458218
0.511511511512	6.661854239830
0.513513513514	6.750672305253
0.515515515516	6.827628138603
0.517517517518	6.891505672698
0.519519519520	6.941295505530
0.521521521522	6.976210850974
0.523523523524	6.995699971707
0.525525525526	6.999454897829
0.527527527528	6.987416293457
0.529529529530	6.959774394353
0.531531531532	6.916966001796
0.533533533534	6.859667580181
0.535535535536	6.788784567433
0.537537537538	6.705437067146
0.539539539540	6.610942148545
0.541541541542	6.506793033968
0.543543543544	6.394635502749
0.545545545546	6.276241884379
0.547547547548	6.153483051896
0.549549549550	6.028298858083
0.551551551552	-0.165171796193
0.553553553554	-0.169308978066
0.555555555556	-0.173205080757
0.557557557558	-0.176854556602
0.559559559560	-0.180252209109
0.561561561562	-0.183393200359
0.563563563564	-0.186273057892
0.565565565566	-0.188887681076
0.567567567568	-0.191233346948
0.569569569570	-0.193306715512
0.571571571572	-0.195104834496
0.573573573574	-0.196625143559
0.575575575576	-0.197865477931
0.577577577578	-0.198824071498
0.579579579580	-0.199499559319
0.581581581582	-0.199890979566
0.583583583584	-0.199997774895
0.585585585586	-0.199819793241
0.587587587588	-0.199357288031
0.589589589590	-0.198610917828
0.591591591592	-0.197581745388
0.593593593594	-0.196271236151
0.595595595596	-0.194681256151
0.597597597598	-0.192814069363
0.599599599600	-0.190672334475
0.601601601602	-0.188259101106
0.603603603604	-0.185577805459
0.605605605606	-0.182632265435
0.607607607608	-0.179426675188
0.609609609610	-0.175965599163
0.611611611612	-0.172253965588
0.613613613614	-0.168297059460
0.615615615616	-0.164100515021
0.617617617618	-0.159670307735
0.619619619620	-0.155012745776
0.621621621622	-0.150134461051
0.623623623624	-0.145042399752
0.625625625626	-0.139743812470
0.627627627628	-0.134246243868
0.629629629630	-0.128557521937
0.631631631632	-0.122685746853
0.633633633634	-0.116639279441
0.635635635636	-0.110426729271
0.637637637638	-0.104056942396
0.639639639640	-0.097538988763
0.641641641642	-0.090882149289
0.643643643644	-0.084095902654
0.645645645646	-0.077189911799
0.647647647648	-0.070174010170
0.649649649650	-0.063058187715
0.651651651652	-0.055852576659
0.653653653654	-0.048567437076
0.655655655656	-0.041213142282
0.657657657658	-0.033800164064
0.659659659660	-0.026339057767
0.661661661662	-0.018840447266
0.663663663664	-0.011315009837
0.665665665666	-0.003773460957
0.667667667668	0.003773460957
0.669669669670	0.011315009837
0.671671671672	0.018840447266
0.673673673674	0.026339057767
0.675675675676	0.033800164064
0.677677677678	0.041213142282
0.679679679680	0.048567437076
0.681681681682	0.055852576659
0.683683683684	0.063058187715
0.685685685686	0.070174010170
0.687687687688	0.077189911799
0.689689689690	0.084095902654
0.691691691692	0.090882149289
0.693693693694	0.097538988763
0.695695695696	0.104056942396
0.697697697698	0.110426729271
0.699699699700	0.116639279441
0.701701701702	0.122685746853
0.703703703704	0.128557521937
0.705705705706	0.134246243868
0.707707707708	0.139743812470
0.709709709710	0.145042399752
0.711711711712	0.150134461051
0.713713713714	0.155012745776
0.715715715716	0.159670307735
0.717717717718	0.164100515021
0.719719719720	0.168297059460
0.721721721722	0.172253965588
0.723723723724	0.175965599163
0.725725725726	0.179426675188
0.727727727728	0.182632265435
0.729729729730	0.185577805459
0.731731731732	0.188259101106
0.733733733734	0.190672334475
0.735735735736	0.192814069363
0.737737737738	0.194681256151
0.739739739740	0.196271236151
0.741741741742	0.197581745388
0.743743743744	0.198610917828
0.745745745746	0.199357288031
0.747747747748	0.199819793241
0.749749749750	0.199997774895
0.751751751752	0.199890979566
0.753753753754	0.199499559319
0.755755755756	0.198824071498
0.757757757758	0.197865477931
0.759759759760	0.196625143559
0.761761761762	0.195104834496
0.763763763764	0.193306715512
0.765765765766	0.191233346948
0.767767767768	0.188887681076
0.769769769770	0.186273057892
0.771771771772	0.183393200359
0.773773773774	0.180252209109
0.775775775776	0.176854556602
0.777777777778	0.173205080757
0.779779779780	0.169308978066
0.781781781782	0.165171796193
0.783783783784	0.160799426073
0.785785785786	0.156198093529
0.787787787788	0.151374350401
0.789789789790	0.146335065220
0.791791791792	0.141087413429
0.793793793794	0.135638867163
0.795795795796	0.129997184611
0.797797797798	0.124170398969
0.799799799800	0.118166807001
0.801801801802	0.111994957228
0.803803803804	0.105663637749
0.805805805806	0.099181863737
0.807807807808	0.092558864593
0.809809809810	0.085804070812
0.811811811812	0.078927100550
0.813813813814	0.071937745929
0.815815815816	0.064845959097
0.817817817818	0.057661838054
0.819819819820	0.050395612277
0.821821821822	0.043057628149
0.823823823824	0.035658334232
0.825825825826	0.028208266385
0.827827827828	0.020718032766
0.829829829830	0.013198298725
0.831831831832	0.005659771617
0.833833833834	-0.001886814445
0.835835835836	-0.009430713870
0.837837837838	-0.016961184895
0.839839839840	-0.024467504876
0.841841841842	-0.031938985558
0.843843843844	-0.039364988294
0.845845845846	-0.046734939193
0.847847847848	-0.054038344177
0.849849849850	-0.061264803921
0.851851851852	-0.068404028665
0.853853853854	-0.075445852861
0.855855855856	-0.082380249649
0.857857857858	-0.089197345137
0.859859859860	-0.095887432458
0.861861861862	-0.102440985591
0.863863863864	-0.108848672926
0.865865865866	-0.115101370554
0.867867867868	-0.121190175253
0.869869869870	-0.127106417169
0.871871871872	-0.132841672161
0.873873873874	-0.138387773796
0.875875875876	-0.143736824974
0.877877877878	-0.148881209178
0.879879879880	-0.153813601315
0.881881881882	-0.158526978148
0.883883883884	-0.163014628297
0.885885885886	-0.167270161793
0.887887887888	-0.171287519179
0.889889889890	-0.175060980136
0.891891891892	-0.178585171630
0.893893893894	-0.181855075563
0.895895895896	-0.184866035915
0.897897897898	-0.187613765379
0.899899899900	-0.190094351460
0.901901901902	-0.192304262049
0.903903903904	-0.194240350454
0.905905905906	-0.195899859876
0.907907907908	-0.197280427339
0.909909909910	-0.198380087052
0.911911911912	-0.199197273208
0.913913913914	-0.199730822215
0.915915915916	-0.199979974353
0.917917917918	-0.199944374854
0.919919919920	-0.199624074408
0.921921921922	-0.199019529090
0.923923923924	-0.198131599714
0.925925925926	-0.196961550602
0.927927927928	-0.195511047790
0.929929929930	-0.193782156647
0.931931931932	-0.191777338945
0.933933933934	-0.189499449344
0.935935935936	-0.186951731333
0.937937937938	-0.184137812611
0.939939939940	-0.181061699917
0.941941941942	-0.177727773330
0.943943943944	-0.174140780033
0.945945945946	-0.170305827547
0.947947947948	-0.166228376463
0.949949949950	-0.161914232668
0.951951951952	-0.157369539074
0.953953953954	-0.152600766874
0.955955955956	-0.147614706326
0.957957957958	-0.142418457086
0.959959959960	-0.137019418097
0.961961961962	-0.131425277054
0.963963963964	-0.125643999459
0.965965965966	-0.119683817278
0.967967967968	-0.113553217219
0.969969969970	-0.107260928647
0.971971971972	-0.100815911158
0.973973973974	-0.094227341817
0.975975975976	-0.087504602091
0.977977977978	-0.080657264497
0.979979979980	-0.073695078962
0.981981981982	-0.066627958948
0.983983983984	-0.059465967333
0.985985985986	-0.052219302082
0.987987987988	-0.044898281728
0.989989989990	-0.037513330675
0.991991991992	-0.030074964363
0.993993993994	-0.022593774286
0.995995995996	-0.015080412916
0.997997997998	-0.007545578536
1.000000000000	-0.000000000000


==> f2.txt <==
-1.000000000000	2.000000000000
-0.997997997998	2.000000000000
-0.995995995996	2.000000000000
-0.993993993994	2.000000000000
-0.991991991992	2.000000000000
-0.989989989990	2.000000000000
-0.987987987988	2.000000000000
-0.985985985986	2.000000000000
-0.983983983984	2.000000000000
-0.981981981982	2.000000000000
-0.979979979980	2.000000000000
-0.977977977978	2.000000000000
-0.975975975976	2.000000000000
-0.973973973974	2.000000000000
-0.971971971972	2.000000000000
-0.969969969970	2.000000000000
-0.967967967968	2.000000000000
-0.965965965966	2.000000000000
-0.963963963964	2.000000000000
-0.961961961962	2.000000000000
-0.959959959960	2.000000000000
-0.957957957958	2.000000000000
-0.955955955956	2.000000000000
-0.953953953954	2.000000000000
-0.951951951952	2.000000000000
-0.949949949950	2.000000000000
-0.947947947948	2.000000000000
-0.945945945946	2.000000000000
-0.943943943944	2.000000000000
-0.941941941942	2.000000000000
-0.939939939940	2.000000000000
-0.937937937938	2.000000000000
-0.935935935936	2.000000000000
-0.933933933934	2.000000000000
-0.931931931932	2.000000000000
-0.929929929930	2.000000000000
-0.927927927928	2.000000000000
-0.925925925926	2.000000000000
-0.923923923924	2.000000000000
-0.921921921922	2.000000000000
-0.919919919920	2.000000000000
-0.917917917918	2.000000000000
-0.915915915916	2.000000000000
-0.913913913914	2.000000000000
-0.911911911912	2.000000000000
-0.909909909910	2.000000000000
-0.907907907908	2.000000000000
-0.905905905906	2.000000000000
-0.903903903904	2.000000000000
-0.901901901902	2.000000000000
-0.899899899900	2.000000000000
-0.897897897898	2.000000000000
-0.895895895896	2.000000000000
-0.893893893894	2.000000000000
-0.891891891892	2.000000000000
-0.889889889890	2.000000000000
-0.887887887888	2.000000000000
-0.885885885886	2.000000000000
-0.883883883884	2.000000000000
-0.881881881882	2.000000000000
-0.879879879880	2.000000000000
-0.877877877878	2.000000000000
-0.875875875876	2.000000000000
-0.873873873874	2.000000000000
-0.871871871872	2.000000000000
-0.869869869870	2.000000000000
-0.867867867868	2.000000000000
-0.865865865866	2.000000000000
-0.863863863864	2.000000000000
-0.861861861862	2.000000000000
-0.859859859860	2.000000000000
-0.857857857858	2.000000000000
-0.855855855856	2.000000000000
-0.853853853854	2.000000000000
-0.851851851852	2.000000000000
-0.849849849850	2.000000000000
-0.847847847848	2.000000000000
-0.845845845846	2.000000000000
-0.843843843844	2.000000000000
-0.841841841842	2.000000000000
-0.839839839840	2.000000000000
-0.837837837838	2.000000000000
-0.835835835836	2.000000000000
-0.833833833834	2.000000000000
-0.831831831832	2.000000000000
-0.829829829830	2.000000000000
-0.827827827828	2.000000000000
-0.825825825826	2.000000000000
-0.823823823824	2.000000000000
-0.821821821822	2.000000000000
-0.819819819820	2.000000000000
-0.817817817818	2.000000000000
-0.815815815816	2.000000000000
-0.813813813814	2.000000000000
-0.811811811812	2.000000000000
-0.809809809810	2.000000000000
-0.807807807808	2.000000000000
-0.805805805806	2.000000000000
-0.803803803804	2.000000000000
-0.801801801802	2.000000000000
-0.799799799800	2.000000000000
-0.797797797798	2.000000000000
-0.795795795796	2.000000000000
-0.793793793794	2.000000000000
-0.791791791792	2.000000000000
-0.789789789790	2.000000000000
-0.787787787788	2.000000000000
-0.785785785786	2.000000000000
-0.783783783784	2.000000000000
-0.781781781782	2.000000000000
-0.779779779780	2.000000000000
-0.777777777778	2.000000000000
-0.775775775776	2.000000000000
-0.773773773774	2.000000000000
-0.771771771772	2.000000000000
-0.769769769770	2.000000000000
-0.767767767768	2.000000000000
-0.765765765766	2.000000000000
-0.763763763764	2.000000000000
-0.761761761762	2.000000000000
-0.759759759760	2.000000000000
-0.757757757758	2.000000000000
-0.755755755756	2.000000000000
-0.753753753754	2.000000000000
-0.751751751752	2.000000000000
-0.749749749750	2.000000000000
-0.747747747748	2.000000000000
-0.745745745746	2.000000000000
-0.743743743744	2.000000000000
-0.741741741742	2.000000000000
-0.739739739740	2.000000000000
-0.737737737738	2.000000000000
-0.735735735736	2.000000000000
-0.733733733734	2.000000000000
-0.731731731732	2.000000000000
-0.729729729730	2.000000000000
-0.727727727728	2.000000000000
-0.725725725726	2.000000000000
-0.723723723724	2.000000000000
-0.721721721722	2.000000000000
-0.719719719720	2.000000000000
-0.717717717718	2.000000000000
-0.715715715716	2.000000000000
-0.713713713714	2.000000000000
-0.711711711712	2.000000000000
-0.709709709710	2.000000000000
-0.707707707708	2.000000000000
-0.705705705706	2.000000000000
-0.703703703704	2.000000000000
-0.701701701702	2.000000000000
-0.699699699700	2.000000000000
-0.697697697698	2.000000000000
-0.695695695696	2.000000000000
-0.693693693694	2.000000000000
-0.691691691692	2.000000000000
-0.689689689690	2.000000000000
-0.687687687688	2.000000000000
-0.685685685686	2.000000000000
-0.683683683684	2.000000000000
-0.681681681682	2.000000000000
-0.679679679680	2.000000000000
-0.677677677678	2.000000000000
-0.675675675676	2.000000000000
-0.673673673674	2.000000000000
-0.671671671672	2.000000000000
-0.669669669670	2.000000000000
-0.667667667668	2.000000000000
-0.665665665666	2.000000000000
-0.663663663664	2.000000000000
-0.661661661662	2.000000000000
-0.659659659660	2.000000000000
-0.657657657658	2.000000000000
-0.655655655656	2.000000000000
-0.653653653654	2.000000000000
-0.651651651652	2.000000000000
-0.649649649650	2.000000000000
-0.647647647648	2.000000000000
-0.645645645646	2.000000000000
-0.643643643644	2.000000000000
-0.641641641642	2.000000000000
-0.639639639640	2.000000000000
-0.637637637638	2.000000000000
-0.635635635636	2.000000000000
-0.633633633634	2.000000000000
-0.631631631632	2.000000000000
-0.629629629630	2.000000000000
-0.627627627628	2.000000000000
-0.625625625626	2.000000000000
-0.623623623624	2.000000000000
-0.621621621622	2.000000000000
-0.619619619620	2.000000000000
-0.617617617618	2.000000000000
-0.615615615616	2.000000000000
-0.613613613614	2.000000000000
-0.611611611612	2.000000000000
-0.609609609610	2.000000000000
-0.607607607608	2.000000000000
-0.605605605606	2.000000000000
-0.603603603604	2.000000000000
-0.601601601602	2.000000000000
-0.599599599600	1.997997997998
-0.597597597598	1.987987987988
-0.595595595596	1.977977977978
-0.593593593594	1.967967967968
-0.591591591592	1.957957957958
-0.589589589590	1.947947947948
-0.587587587588	1.937937937938
-0.585585585586	1.927927927928
-0.583583583584	1.917917917918
-0.581581581582	1.907907907908
-0.579579579580	1.897897897898
-0.577577577578	1.887887887888
-0.575575575576	1.877877877878
-0.573573573574	1.867867867868
-0.571571571572	1.857857857858
-0.569569569570	1.847847847848
-0.567567567568	1.837837837838
-0.565565565566	1.827827827828
-0.563563563564	1.817817817818
-0.561561561562	1.807807807808
-0.559559559560	1.797797797798
-0.557557557558	1.787787787788
-0.555555555556	1.777777777778
-0.553553553554	1.767767767768
-0.551551551552	1.757757757758
-0.549549549550	1.747747747748
-0.547547547548	1.737737737738
-0.545545545546	1.727727727728
-0.543543543544	1.717717717718
-0.541541541542	1.707707707708
-0.539539539540	1.697697697698
-0.537537537538	1.687687687688
-0.535535535536	1.677677677678
-0.533533533534	1.667667667668
-0.531531531532	1.657657657658
-0.529529529530	1.647647647648
-0.527527527528	1.637637637638
-0.525525525526	1.627627627628
-0.523523523524	1.617617617618
-0.521521521522	1.607607607608
-0.519519519520	1.597597597598
-0.517517517518	1.587587587588
-0.515515515516	1.577577577578
-0.513513513514	1.567567567568
-0.511511511512	1.557557557558
-0.509509509510	1.547547547548
-0.507507507508	1.537537537538
-0.505505505506	1.527527527528
-0.503503503504	1.517517517518
-0.501501501502	1.507507507508
-0.499499499499	1.497497497497
-0.497497497497	1.487487487487
-0.495495495495	1.477477477477
-0.493493493493	1.467467467467
-0.491491491491	1.457457457457
-0.489489489489	1.447447447447
-0.487487487487	1.437437437437
-0.485485485485	1.427427427427
-0.483483483483	1.417417417417
-0.481481481481	1.407407407407
-0.479479479479	1.397397397397
-0.477477477477	1.387387387387
-0.475475475475	1.377377377377
-0.473473473473	1.367367367367
-0.471471471471	1.357357357357
-0.469469469469	1.347347347347
-0.467467467467	1.337337337337
-0.465465465465	1.327327327327
-0.463463463463	1.317317317317
-0.461461461461	1.307307307307
-0.459459459459	1.297297297297
-0.457457457457	1.287287287287
-0.455455455455	1.277277277277
-0.453453453453	1.267267267267
-0.451451451451	1.257257257257
-0.449449449449	1.247247247247
-0.447447447447	1.237237237237
-0.445445445445	1.227227227227
-0.443443443443	1.217217217217
-0.441441441441	1.207207207207
-0.439439439439	1.197197197197
-0.437437437437	1.187187187187
-0.435435435435	1.177177177177
-0.433433433433	1.167167167167
-0.431431431431	1.157157157157
-0.429429429429	1.147147147147
-0.427427427427	1.137137137137
-0.425425425425	1.127127127127
-0.423423423423	1.117117117117
-0.421421421421	1.107107107107
-0.419419419419	1.097097097097
-0.417417417417	1.087087087087
-0.415415415415	1.077077077077
-0.413413413413	1.067067067067
-0.411411411411	1.057057057057
-0.409409409409	1.047047047047
-0.407407407407	1.037037037037
-0.405405405405	1.027027027027
-0.403403403403	1.017017017017
-0.401401401401	1.007007007007
-0.399399399399	0.996996996997
-0.397397397397	0.986986986987
-0.395395395395	0.976976976977
-0.393393393393	0.966966966967
-0.391391391391	0.956956956957
-0.389389389389	0.946946946947
-0.387387387387	0.936936936937
-0.385385385385	0.926926926927
-0.383383383383	0.916916916917
-0.381381381381	0.906906906907
-0.379379379379	0.896896896897
-0.377377377377	0.886886886887
-0.375375375375	0.876876876877
-0.373373373373	0.866866866867
-0.371371371371	0.856856856857
-0.369369369369	0.846846846847
-0.367367367367	0.836836836837
-0.365365365365	0.826826826827
-0.363363363363	0.816816816817
-0.361361361361	0.806806806807
-0.359359359359	0.796796796797
-0.357357357357	0.786786786787
-0.355355355355	0.776776776777
-0.353353353353	0.766766766767
-0.351351351351	0.756756756757
-0.349349349349	0.746746746747
-0.347347347347	0.736736736737
-0.345345345345	0.726726726727
-0.343343343343	0.716716716717
-0.341341341341	0.706706706707
-0.339339339339	0.696696696697
-0.337337337337	0.686686686687
-0.335335335335	0.676676676677
-0.333333333333	0.666666666667
-0.331331331331	0.656656656657
-0.329329329329	0.646646646647
-0.327327327327	0.636636636637
-0.325325325325	0.626626626627
-0.323323323323	0.616616616617
-0.321321321321	0.606606606607
-0.319319319319	0.596596596597
-0.317317317317	0.586586586587
-0.315315315315	0.576576576577
-0.313313313313	0.566566566567
-0.311311311311	0.556556556557
-0.309309309309	0.546546546547
-0.307307307307	0.536536536537
-0.305305305305	0.526526526527
-0.303303303303	0.516516516517
-0.301301301301	0.506506506507
-0.299299299299	0.496496496496
-0.297297297297	0.486486486486
-0.295295295295	0.476476476476
-0.293293293293	0.466466466466
-0.291291291291	0.456456456456
-0.289289289289	0.446446446446
-0.287287287287	0.436436436436
-0.285285285285	0.426426426426
-0.283283283283	0.416416416416
-0.281281281281	0.406406406406
-0.279279279279	0.396396396396
-0.277277277277	0.386386386386
-0.275275275275	0.376376376376
-0.273273273273	0.366366366366
-0.271271271271	0.356356356356
-0.269269269269	0.346346346346
-0.267267267267	0.336336336336
-0.265265265265	0.326326326326
-0.263263263263	0.316316316316
-0.261261261261	0.306306306306
-0.259259259259	0.296296296296
-0.257257257257	0.286286286286
-0.255255255255	0.276276276276
-0.253253253253	0.266266266266
-0.251251251251	0.256256256256
-0.249249249249	0.246246246246
-0.247247247247	0.236236236236
-0.245245245245	0.226226226226
-0.243243243243	0.216216216216
-0.241241241241	0.206206206206
-0.239239239239	0.196196196196
-0.237237237237	0.186186186186
-0.235235235235	0.176176176176
-0.233233233233	0.166166166166
-0.231231231231	0.156156156156
-0.229229229229	0.146146146146
-0.227227227227	0.136136136136
-0.225225225225	0.126126126126
-0.223223223223	0.116116116116
-0.221221221221	0.106106106106
-0.219219219219	0.096096096096
-0.217217217217	0.086086086086
-0.215215215215	0.076076076076
-0.213213213213	0.066066066066
-0.211211211211	0.056056056056
-0.209209209209	0.046046046046
-0.207207207207	0.036036036036
-0.205205205205	0.026026026026
-0.203203203203	0.016016016016
-0.201201201201	0.006006006006
-0.199199199199	0.015983951920
-0.197197197197	0.055663270878
-0.195195195195	0.094941788635
-0.193193193193	0.133819505191
-0.191191191191	0.172296420545
-0.189189189189	0.210372534697
-0.187187187187	0.248047847647
-0.185185185185	0.285322359396
-0.183183183183	0.322196069944
-0.181181181181	0.358668979290
-0.179179179179	0.394741087434
-0.177177177177	0.430412394376
-0.175175175175	0.465682900117
-0.173173173173	0.500552604657
-0.171171171171	0.535021507994
-0.169169169169	0.569089610131
-0.167167167167	0.602756911065
-0.165165165165	0.636023410798
-0.163163163163	0.668889109330
-0.161161161161	0.701354006659
-0.159159159159	0.733418102787
-0.157157157157	0.765081397714
-0.155155155155	0.796343891439
-0.153153153153	0.827205583962
-0.151151151151	0.857666475284
-0.149149149149	0.887726565404
-0.147147147147	0.917385854323
-0.145145145145	0.946644342040
-0.143143143143	0.975502028555
-0.141141141141	1.003958913869
-0.139139139139	1.032014997981
-0.137137137137	1.059670280892
-0.135135135135	1.086924762600
-0.133133133133	1.113778443108
-0.131131131131	1.140231322414
-0.129129129129	1.166283400518
-0.127127127127	1.191934677420
-0.125125125125	1.217185153121
-0.123123123123	1.242034827620
-0.121121121121	1.266483700918
-0.119119119119	1.290531773014
-0.117117117117	1.314179043909
-0.115115115115	1.337425513602
-0.113113113113	1.360271182093
-0.111111111111	1.382716049383
-0.109109109109	1.404760115471
-0.107107107107	1.426403380357
-0.105105105105	1.447645844042
-0.103103103103	1.468487506526
-0.101101101101	1.488928367807
-0.099099099099	1.508968427887
-0.097097097097	1.528607686766
-0.095095095095	1.547846144443
-0.093093093093	1.566683800918
-0.091091091091	1.585120656192
-0.089089089089	1.603156710264
-0.087087087087	1.620791963134
-0.085085085085	1.638026414803
-0.083083083083	1.654860065270
-0.081081081081	1.671292914536
-0.079079079079	1.687324962600
-0.077077077077	1.702956209463
-0.075075075075	1.718186655124
-0.073073073073	1.733016299583
-0.071071071071	1.747445142841
-0.069069069069	1.761473184897
-0.067067067067	1.775100425751
-0.065065065065	1.788326865404
-0.063063063063	1.801152503855
-0.061061061061	1.813577341105
-0.059059059059	1.825601377153
-0.057057057057	1.837224611999
-0.055055055055	1.848447045644
-0.053053053053	1.859268678087
-0.051051051051	1.869689509329
-0.049049049049	1.879709539369
-0.047047047047	1.889328768208
-0.045045045045	1.898547195844
-0.043043043043	1.907364822280
-0.041041041041	1.915781647513
-0.039039039039	1.923797671545
-0.037037037037	1.931412894376
-0.035035035035	1.938627316005
-0.033033033033	1.945440936432
-0.031031031031	1.951853755658
-0.029029029029	1.957865773682
-0.027027027027	1.963476990504
-0.025025025025	1.968687406125
-0.023023023023	1.973497020544
-0.021021021021	1.977905833762
-0.019019019019	1.981913845778
-0.017017017017	1.985521056592
-0.015015015015	1.988727466205
-0.013013013013	1.991533074616
-0.011011011011	1.993937881826
-0.009009009009	1.995941887834
-0.007007007007	1.997545092640
-0.005005005005	1.998747496245
-0.003003003003	1.999549098648
-0.001001001001	1.999949899850
0.001001001001	2.000050100150
0.003003003003	2.000450901352
0.005005005005	2.001252503755
0.007007007007	2.002454907360
0.009009009009	2.004058112166
0.011011011011	2.006062118174
0.013013013013	2.008466925384
0.015015015015	2.011272533795
0.017017017017	2.014478943408
0.019019019019	2.018086154222
0.021021021021	2.022094166238
0.023023023023	2.026502979456
0.025025025025	2.031312593875
0.027027027027	2.036523009496
0.029029029029	2.042134226318
0.031031031031	2.048146244342
0.033033033033	2.054559063568
0.035035035035	2.061372683995
0.037037037037	2.068587105624
0.039039039039	2.076202328455
0.041041041041	2.084218352487
0.043043043043	2.092635177720
0.045045045045	2.101452804156
0.047047047047	2.110671231792
0.049049049049	2.120290460631
0.051051051051	2.130310490671
0.053053053053	2.140731321913
0.055055055055	2.151552954356
0.057057057057	2.162775388001
0.059059059059	2.174398622847
0.061061061061	2.186422658895
0.063063063063	2.198847496145
0.065065065065	2.211673134596
0.067067067067	2.224899574249
0.069069069069	2.238526815103
0.071071071071	2.252554857159
0.073073073073	2.266983700417
0.075075075075	2.281813344876
0.077077077077	2.297043790537
0.079079079079	2.312675037400
0.081081081081	2.328707085464
0.083083083083	2.345139934730
0.085085085085	2.361973585197
0.087087087087	2.379208036866
0.089089089089	2.396843289736
0.091091091091	2.414879343808
0.093093093093	2.433316199082
0.095095095095	2.452153855557
0.097097097097	2.471392313234
0.099099099099	2.491031572113
0.101101101101	2.511071632193
0.103103103103	2.531512493474
0.105105105105	2.552354155958
0.107107107107	2.573596619643
0.109109109109	2.595239884529
0.111111111111	2.617283950617
0.113113113113	2.639728817907
0.115115115115	2.662574486398
0.117117117117	2.685820956091
0.119119119119	2.709468226986
0.121121121121	2.733516299082
0.123123123123	2.757965172380
0.125125125125	2.782814846879
0.127127127127	2.808065322580
0.129129129129	2.833716599482
0.131131131131	2.859768677586
0.133133133133	2.886221556892
0.135135135135	2.913075237400
0.137137137137	2.940329719108
0.139139139139	2.967985002019
0.141141141141	2.996041086131
0.143143143143	3.024497971445
0.145145145145	3.053355657960
0.147147147147	3.082614145677
0.149149149149	3.112273434596
0.151151151151	3.142333524716
0.153153153153	3.172794416038
0.155155155155	3.203656108561
0.157157157157	3.234918602286
0.159159159159	3.266581897213
0.161161161161	3.298645993341
0.163163163163	3.331110890670
0.165165165165	3.363976589202
0.167167167167	3.397243088935
0.169169169169	3.430910389869
0.171171171171	3.464978492006
0.173173173173	3.499447395343
0.175175175175	3.534317099883
0.177177177177	3.569587605624
0.179179179179	3.605258912566
0.181181181181	3.641331020710
0.183183183183	3.677803930056
0.185185185185	3.714677640604
0.187187187187	3.751952152353
0.189189189189	3.789627465303
0.191191191191	3.827703579455
0.193193193193	3.866180494809
0.195195195195	3.905058211365
0.197197197197	3.944336729122
0.199199199199	3.984016048080
0.201201201201	3.993993993994
0.203203203203	3.983983983984
0.205205205205	3.973973973974
0.207207207207	3.963963963964
0.209209209209	3.953953953954
0.211211211211	3.943943943944
0.213213213213	3.933933933934
0.215215215215	3.923923923924
0.217217217217	3.913913913914
0.219219219219	3.903903903904
0.221221221221	3.893893893894
0.223223223223	3.883883883884
0.225225225225	3.873873873874
0.227227227227	3.863863863864
0.229229229229	3.853853853854
0.231231231231	3.843843843844
0.233233233233	3.833833833834
0.235235235235	3.823823823824
0.237237237237	3.813813813814
0.239239239239	3.803803803804
0.241241241241	3.793793793794
0.243243243243	3.783783783784
0.245245245245	3.773773773774
0.247247247247	3.763763763764
0.249249249249	3.753753753754
0.251251251251	3.743743743744
0.253253253253	3.733733733734
0.255255255255	3.723723723724
0.257257257257	3.713713713714
0.259259259259	3.703703703704
0.261261261261	3.693693693694
0.263263263263	3.683683683684
0.265265265265	3.673673673674
0.267267267267	3.663663663664
0.269269269269	3.653653653654
0.271271271271	3.643643643644
0.273273273273	3.633633633634
0.275275275275	3.623623623624
0.277277277277	3.613613613614
0.279279279279	3.603603603604
0.281281281281	3.593593593594
0.283283283283	3.583583583584
0.285285285285	3.573573573574
0.287287287287	3.563563563564
0.289289289289	3.553553553554
0.291291291291	3.543543543544
0.293293293293	3.533533533534
0.295295295295	3.523523523524
0.297297297297	3.513513513514
0.299299299299	3.503503503504
0.301301301301	3.493493493493
0.303303303303	3.483483483483
0.305305305305	3.473473473473
0.307307307307	3.463463463463
0.309309309309	3.453453453453
0.311311311311	3.443443443443
0.313313313313	3.433433433433
0.315315315315	3.423423423423
0.317317317317	3.413413413413
0.319319319319	3.403403403403
0.321321321321	3.393393393393
0.323323323323	3.383383383383
0.325325325325	3.373373373373
0.327327327327	3.363363363363
0.329329329329	3.353353353353
0.331331331331	3.343343343343
0.333333333333	3.333333333333
0.335335335335	3.323323323323
0.337337337337	3.313313313313
0.339339339339	3.303303303303
0.341341341341	3.293293293293
0.343343343343	3.283283283283
0.345345345345	3.273273273273
0.347347347347	3.263263263263
0.349349349349	3.253253253253
0.351351351351	3.243243243243
0.353353353353	3.233233233233
0.355355355355	3.223223223223
0.357357357357	3.213213213213
0.359359359359	3.203203203203
0.361361361361	3.193193193193
0.363363363363	3.183183183183
0.365365365365	3.173173173173
0.367367367367	3.163163163163
0.369369369369	3.153153153153
0.371371371371	3.143143143143
0.373373373373	3.133133133133
0.375375375375	3.123123123123
0.377377377377	3.113113113113
0.379379379379	3.103103103103
0.381381381381	3.093093093093
0.383383383383	3.083083083083
0.385385385385	3.073073073073
0.387387387387	3.063063063063
0.389389389389	3.053053053053
0.391391391391	3.043043043043
0.393393393393	3.033033033033
0.395395395395	3.023023023023
0.397397397397	3.013013013013
0.399399399399	3.003003003003
0.401401401401	2.992992992993
0.403403403403	2.982982982983
0.405405405405	2.972972972973
0.407407407407	2.962962962963
0.409409409409	2.952952952953
0.411411411411	2.942942942943
0.413413413413	2.932932932933
0.415415415415	2.922922922923
0.417417417417	2.912912912913
0.419419419419	2.902902902903
0.421421421421	2.892892892893
0.423423423423	2.882882882883
0.425425425425	2.872872872873
0.427427427427	2.862862862863
0.429429429429	2.852852852853
0.431431431431	2.842842842843
0.433433433433	2.832832832833
0.435435435435	2.822822822823
0.437437437437	2.812812812813
0.439439439439	2.802802802803
0.441441441441	2.792792792793
0.443443443443	2.782782782783
0.445445445445	2.772772772773
0.447447447447	2.762762762763
0.449449449449	2.752752752753
0.451451451451	2.742742742743
0.453453453453	2.732732732733
0.455455455455	2.722722722723
0.457457457457	2.712712712713
0.459459459459	2.702702702703
0.461461461461	2.692692692693
0.463463463463	2.682682682683
0.465465465465	2.672672672673
0.467467467467	2.662662662663
0.469469469469	2.652652652653
0.471471471471	2.642642642643
0.473473473473	2.632632632633
0.475475475475	2.622622622623
0.477477477477	2.612612612613
0.479479479479	2.602602602603
0.481481481481	2.592592592593
0.483483483483	2.582582582583
0.485485485485	2.572572572573
0.487487487487	2.562562562563
0.489489489489	2.552552552553
0.491491491491	2.542542542543
0.493493493493	2.532532532533
0.495495495495	2.522522522523
0.497497497497	2.512512512513
0.499499499499	2.502502502503
0.501501501502	2.492492492492
0.503503503504	2.482482482482
0.505505505506	2.472472472472
0.507507507508	2.462462462462
0.509509509510	2.452452452452
0.511511511512	2.442442442442
0.513513513514	2.432432432432
0.515515515516	2.422422422422
0.517517517518	2.412412412412
0.519519519520	2.402402402402
0.521521521522	2.392392392392
0.523523523524	2.382382382382
0.525525525526	2.372372372372
0.527527527528	2.362362362362
0.529529529530	2.352352352352
0.531531531532	2.342342342342
0.533533533534	2.332332332332
0.535535535536	2.322322322322
0.537537537538	2.312312312312
0.539539539540	2.302302302302
0.541541541542	2.292292292292
0.543543543544	2.282282282282
0.545545545546	2.272272272272
0.547547547548	2.262262262262
0.549549549550	2.252252252252
0.551551551552	2.242242242242
0.553553553554	2.232232232232
0.555555555556	2.222222222222
0.557557557558	2.212212212212
0.559559559560	2.202202202202
0.561561561562	2.192192192192
0.563563563564	2.182182182182
0.565565565566	2.172172172172
0.567567567568	2.162162162162
0.569569569570	2.152152152152
0.571571571572	2.142142142142
0.573573573574	2.132132132132
0.575575575576	2.122122122122
0.577577577578	2.112112112112
0.579579579580	2.102102102102
0.581581581582	2.092092092092
0.583583583584	2.082082082082
0.585585585586	2.072072072072
0.587587587588	2.062062062062
0.589589589590	2.052052052052
0.591591591592	2.042042042042
0.593593593594	2.032032032032
0.595595595596	2.022022022022
0.597597597598	2.012012012012
0.599599599600	2.002002002002
0.601601601602	2.000000000000
0.603603603604	2.000000000000
0.605605605606	2.000000000000
0.607607607608	2.000000000000
0.609609609610	2.000000000000
0.611611611612	2.000000000000
0.613613613614	2.000000000000
0.615615615616	2.000000000000
0.617617617618	2.000000000000
0.619619619620	2.000000000000
0.621621621622	2.000000000000
0.623623623624	2.000000000000
0.625625625626	2.000000000000
0.627627627628	2.000000000000
0.629629629630	2.000000000000
0.631631631632	2.000000000000
0.633633633634	2.000000000000
0.635635635636	2.000000000000
0.637637637638	2.000000000000
0.639639639640	2.000000000000
0.641641641642	2.000000000000
0.643643643644	2.000000000000
0.645645645646	2.000000000000
0.647647647648	2.000000000000
0.649649649650	2.000000000000
0.651651651652	2.000000000000
0.653653653654	2.000000000000
0.655655655656	2.000000000000
0.657657657658	2.000000000000
0.659659659660	2.000000000000
0.661661661662	2.000000000000
0.663663663664	2.000000000000
0.665665665666	2.000000000000
0.667667667668	2.000000000000
0.669669669670	2.000000000000
0.671671671672	2.000000000000
0.673673673674	2.000000000000
0.675675675676	2.000000000000
0.677677677678	2.000000000000
0.679679679680	2.000000000000
0.681681681682	2.000000000000
0.683683683684	2.000000000000
0.685685685686	2.000000000000
0.687687687688	2.000000000000
0.689689689690	2.000000000000
0.691691691692	2.000000000000
0.693693693694	2.000000000000
0.695695695696	2.000000000000
0.697697697698	2.000000000000
0.699699699700	2.000000000000
0.701701701702	2.000000000000
0.703703703704	2.000000000000
0.705705705706	2.000000000000
0.707707707708	2.000000000000
0.709709709710	2.000000000000
0.711711711712	2.000000000000
0.713713713714	2.000000000000
0.715715715716	2.000000000000
0.717717717718	2.000000000000
0.719719719720	2.000000000000
0.721721721722	2.000000000000
0.723723723724	2.000000000000
0.725725725726	2.000000000000
0.727727727728	2.000000000000
0.729729729730	2.000000000000
0.731731731732	2.000000000000
0.733733733734	2.000000000000
0.735735735736	2.000000000000
0.737737737738	2.000000000000
0.739739739740	2.000000000000
0.741741741742	2.000000000000
0.743743743744	2.000000000000
0.745745745746	2.000000000000
0.747747747748	2.000000000000
0.749749749750	2.000000000000
0.751751751752	2.000000000000
0.753753753754	2.000000000000
0.755755755756	2.000000000000
0.757757757758	2.000000000000
0.759759759760	2.000000000000
0.761761761762	2.000000000000
0.763763763764	2.000000000000
0.765765765766	2.000000000000
0.767767767768	2.000000000000
0.769769769770	2.000000000000
0.771771771772	2.000000000000
0.773773773774	2.000000000000
0.775775775776	2.000000000000
0.777777777778	2.000000000000
0.779779779780	2.000000000000
0.781781781782	2.000000000000
0.783783783784	2.000000000000
0.785785785786	2.000000000000
0.787787787788	2.000000000000
0.789789789790	2.000000000000
0.791791791792	2.000000000000
0.793793793794	2.000000000000
0.795795795796	2.000000000000
0.797797797798	2.000000000000
0.799799799800	2.000000000000
0.801801801802	2.000000000000
0.803803803804	2.000000000000
0.805805805806	2.000000000000
0.807807807808	2.000000000000
0.809809809810	2.000000000000
0.811811811812	2.000000000000
0.813813813814	2.000000000000
0.815815815816	2.000000000000
0.817817817818	2.000000000000
0.819819819820	2.000000000000
0.821821821822	2.000000000000
0.823823823824	2.000000000000
0.825825825826	2.000000000000
0.827827827828	2.000000000000
0.829829829830	2.000000000000
0.831831831832	2.000000000000
0.833833833834	2.000000000000
0.835835835836	2.000000000000
0.837837837838	2.000000000000
0.839839839840	2.000000000000
0.841841841842	2.000000000000
0.843843843844	2.000000000000
0.845845845846	2.000000000000
0.847847847848	2.000000000000
0.849849849850	2.000000000000
0.851851851852	2.000000000000
0.853853853854	2.000000000000
0.855855855856	2.000000000000
0.857857857858	2.000000000000
0.859859859860	2.000000000000
0.861861861862	2.000000000000
0.863863863864	2.000000000000
0.865865865866	2.000000000000
0.867867867868	2.000000000000
0.869869869870	2.000000000000
0.871871871872	2.000000000000
0.873873873874	2.000000000000
0.875875875876	2.000000000000
0.877877877878	2.000000000000
0.879879879880	2.000000000000
0.881881881882	2.000000000000
0.883883883884	2.000000000000
0.885885885886	2.000000000000
0.887887887888	2.000000000000
0.889889889890	2.000000000000
0.891891891892	2.000000000000
0.893893893894	2.000000000000
0.895895895896	2.000000000000
0.897897897898	2.000000000000
0.899899899900	2.000000000000
0.901901901902	2.000000000000
0.903903903904	2.000000000000
0.905905905906	2.000000000000
0.907907907908	2.000000000000
0.909909909910	2.000000000000
0.911911911912	2.000000000000
0.913913913914	2.000000000000
0.915915915916	2.000000000000
0.917917917918	2.000000000000
0.919919919920	2.000000000000
0.921921921922	2.000000000000
0.923923923924	2.000000000000
0.925925925926	2.000000000000
0.927927927928	2.000000000000
0.929929929930	2.000000000000
0.931931931932	2.000000000000
0.933933933934	2.000000000000
0.935935935936	2.000000000000
0.937937937938	2.000000000000
0.939939939940	2.000000000000
0.941941941942	2.000000000000
0.943943943944	2.000000000000
0.945945945946	2.000000000000
0.947947947948	2.000000000000
0.949949949950	2.000000000000
0.951951951952	2.000000000000
0.953953953954	2.000000000000
0.955955955956	2.000000000000
0.957957957958	2.000000000000
0.959959959960	2.000000000000
0.961961961962	2.000000000000
0.963963963964	2.000000000000
0.965965965966	2.000000000000
0.967967967968	2.000000000000
0.969969969970	2.000000000000
0.971971971972	2.000000000000
0.973973973974	2.000000000000
0.975975975976	2.000000000000
0.977977977978	2.000000000000
0.979979979980	2.000000000000
0.981981981982	2.000000000000
0.983983983984	2.000000000000
0.985985985986	2.000000000000
0.987987987988	2.000000000000
0.989989989990	2.000000000000
0.991991991992	2.000000000000
0.993993993994	2.000000000000
0.995995995996	2.000000000000
0.997997997998	2.000000000000
1.000000000000	2.000000000000


==> figure/delta.txt <==
-1.000000	0.000000	-0.000000	0.000000	-0.000000
-0.997998	0.000000	-0.000000	0.000000	-0.000000
-0.995996	0.000000	-0.000000	0.000000	-0.000000
-0.993994	0.000000	-0.000000	0.000000	-0.000000
-0.991992	0.000000	-0.000000	0.000000	-0.000000
-0.989990	0.000000	-0.000000	0.000000	-0.000000
-0.987988	0.000000	-0.000000	0.000000	-0.000000
-0.985986	0.000000	-0.000000	0.000000	-0.000000
-0.983984	0.000000	-0.000000	0.000000	-0.000000
-0.981982	0.000000	-0.000000	0.000000	-0.000000
-0.979980	0.000000	-0.000000	0.000000	-0.000000
-0.977978	0.000000	-0.000000	0.000000	-0.000000
-0.975976	0.000000	-0.000000	0.000000	-0.000000
-0.973974	0.000000	-0.000000	0.000000	-0.000000
-0.971972	0.000000	-0.000000	0.000000	-0.000000
-0.969970	0.000000	-0.000000	0.000000	-0.000000
-0.967968	0.000000	-0.000000	0.000000	-0.000000
-0.965966	0.000000	-0.000000	0.000000	-0.000000
-0.963964	0.000000	-0.000000	0.000000	-0.000000
-0.961962	0.000000	-0.000000	0.000000	-0.000000
-0.959960	0.000000	-0.000000	0.000000	-0.000000
-0.957958	0.000000	-0.000000	0.000000	-0.000000
-0.955956	0.000000	-0.000000	0.000000	-0.000000
-0.953954	0.000000	-0.000000	0.000000	-0.000000
-0.951952	0.000000	-0.000000	0.000000	-0.000000
-0.949950	0.000000	-0.000000	0.000000	-0.000000
-0.947948	0.000000	-0.000000	0.000000	-0.000000
-0.945946	0.000000	-0.000000	0.000000	-0.000000
-0.943944	0.000000	-0.000000	0.000000	-0.000000
-0.941942	0.000000	-0.000000	0.000000	-0.000000
-0.939940	0.000000	-0.000000	0.000000	-0.000000
-0.937938	0.000000	-0.000000	0.000000	-0.000000
-0.935936	0.000000	-0.000000	0.000000	-0.000000
-0.933934	0.000000	-0.000000	0.000000	-0.000000
-0.931932	0.000000	-0.000000	0.000000	-0.000000
-0.929930	0.000000	-0.000000	0.000000	-0.000000
-0.927928	0.000000	-0.000000	0.000000	-0.000000
-0.925926	0.000000	-0.000000	0.000000	-0.000000
-0.923924	0.000000	-0.000000	0.000000	-0.000000
-0.921922	0.000000	-0.000000	0.000000	-0.000000
-0.919920	0.000000	-0.000000	0.000000	-0.000000
-0.917918	0.000000	-0.000000	0.000000	-0.000000
-0.915916	0.000000	-0.000000	0.000000	-0.000000
-0.913914	0.000000	-0.000000	0.000000	-0.000000
-0.911912	0.000000	-0.000000	0.000000	-0.000000
-0.909910	0.000000	-0.000000	0.000000	-0.000000
-0.907908	0.000000	-0.000000	0.000000	-0.000000
-0.905906	0.000000	-0.000000	0.000000	-0.000000
-0.903904	0.000000	-0.000000	0.000000	-0.000000
-0.901902	0.000000	-0.000000	0.000000	-0.000000
-0.899900	0.000000	-0.000000	0.000000	-0.000000
-0.897898	0.000000	-0.000000	0.000000	-0.000000
-0.895896	0.000000	-0.000000	0.000000	-0.000000
-0.893894	0.000000	-0.000000	0.000000	-0.000000
-0.891892	0.000000	-0.000000	0.000000	-0.000000
-0.889890	0.000000	-0.000000	0.000000	-0.000000
-0.887888	0.000000	-0.000000	0.000000	-0.000000
-0.885886	0.000000	-0.000000	0.000000	-0.000000
-0.883884	0.000000	-0.000000	0.000000	-0.000000
-0.881882	0.000000	-0.000000	0.000000	-0.000000
-0.879880	0.000000	-0.000000	0.000000	-0.000000
-0.877878	0.000000	-0.000000	0.000000	-0.000000
-0.875876	0.000000	-0.000000	0.000000	-0.000000
-0.873874	0.000000	-0.000000	0.000000	-0.000000
-0.871872	0.000000	-0.000000	0.000000	-0.000000
-0.869870	0.000000	-0.000000	0.000000	-0.000000
-0.867868	0.000000	-0.000000	0.000000	-0.000000
-0.865866	0.000000	-0.000000	0.000000	-0.000000
-0.863864	0.000000	-0.000000	0.000000	-0.000000
-0.861862	0.000000	-0.000000	0.000000	-0.000000
-0.859860	0.000000	-0.000000	0.000000	-0.000000
-0.857858	0.000000	-0.000000	0.000000	-0.000000
-0.855856	0.000000	-0.000000	0.000000	-0.000000
-0.853854	0.000000	-0.000000	0.000000	-0.000000
-0.851852	0.000000	-0.000000	0.000000	-0.000000
-0.849850	0.000000	-0.000000	0.000000	-0.000000
-0.847848	0.000000	-0.000000	0.000000	-0.000000
-0.845846	0.000000	-0.000000	0.000000	-0.000000
-0.843844	0.000000	-0.000000	0.000000	-0.000000
-0.841842	0.000000	-0.000000	0.000000	-0.000000
-0.839840	0.000000	-0.000000	0.000000	-0.000000
-0.837838	0.000000	-0.000000	0.000000	-0.000000
-0.835836	0.000000	-0.000000	0.000000	-0.000000
-0.833834	0.000000	-0.000000	0.000000	-0.000000
-0.831832	0.000000	-0.000000	0.000000	-0.000000
-0.829830	0.000000	-0.000000	0.000000	-0.000000
-0.827828	0.000000	-0.000000	0.000000	-0.000000
-0.825826	0.000000	-0.000000	0.000000	-0.000000
-0.823824	0.000000	-0.000000	0.000000	-0.000000
-0.821822	0.000000	-0.000000	0.000000	-0.000000
-0.819820	0.000000	-0.000000	0.000000	-0.000000
-0.817818	0.000000	-0.000000	0.000000	-0.000000
-0.815816	0.000000	-0.000000	0.000000	-0.000000
-0.813814	0.000000	-0.000000	0.000000	-0.000000
-0.811812	0.000000	-0.000000	0.000000	-0.000000
-0.809810	0.000000	-0.000000	0.000000	-0.000000
-0.807808	0.000000	-0.000000	0.000000	-0.000000
-0.805806	0.000000	-0.000000	0.000000	-0.000000
-0.803804	0.000000	-0.000000	0.000000	-0.000000
-0.801802	0.000000	-0.000000	0.000000	-0.000000
-0.799800	0.000000	-0.000000	0.000000	-0.000000
-0.797798	0.000000	-0.000000	0.000000	-0.000000
-0.795796	0.000000	-0.000000	0.000000	-0.000000
-0.793794	0.000000	-0.000000	0.000000	-0.000000
-0.791792	0.000000	-0.000000	0.000000	-0.000000
-0.789790	0.000000	-0.000000	0.000000	-0.000000
-0.787788	0.000000	-0.000000	0.000000	-0.000000
-0.785786	0.000000	-0.000000	0.000000	-0.000000
-0.783784	0.000000	-0.000000	0.000000	-0.000000
-0.781782	0.000000	-0.000000	0.000000	-0.000000
-0.779780	0.000000	-0.000000	0.000000	-0.000000
-0.777778	0.000000	-0.000000	0.000000	-0.000000
-0.775776	0.000000	-0.000000	0.000000	-0.000000
-0.773774	0.000000	-0.000000	0.000000	-0.000000
-0.771772	0.000000	-0.000000	0.000000	-0.000000
-0.769770	0.000000	-0.000000	0.000000	-0.000000
-0.767768	0.000000	-0.000000	0.000000	-0.000000
-0.765766	0.000000	-0.000000	0.000000	-0.000000
-0.763764	0.000000	-0.000000	0.000000	-0.000000
-0.761762	0.000000	-0.000000	0.000000	-0.000000
-0.759760	0.000000	-0.000000	0.000000	-0.000000
-0.757758	0.000000	-0.000000	0.000000	-0.000000
-0.755756	0.000000	-0.000000	0.000000	-0.000000
-0.753754	0.000000	-0.000000	0.000000	-0.000000
-0.751752	0.000000	-0.000000	0.000000	-0.000000
-0.749750	0.000000	-0.000000	0.000000	-0.000000
-0.747748	0.000000	-0.000000	0.000000	-0.000000
-0.745746	0.000000	-0.000000	0.000000	-0.000000
-0.743744	0.000000	-0.000000	0.000000	-0.000000
-0.741742	0.000000	-0.000000	0.000000	-0.000000
-0.739740	0.000000	-0.000000	0.000000	-0.000000
-0.737738	0.000000	-0.000000	0.000000	-0.000000
-0.735736	0.000000	-0.000000	0.000000	-0.000000
-0.733734	0.000000	-0.000000	0.000000	-0.000000
-0.731732	0.000000	-0.000000	0.000000	-0.000000
-0.729730	0.000000	-0.000000	0.000000	-0.000000
-0.727728	0.000000	-0.000000	0.000000	-0.000000
-0.725726	0.000000	-0.000000	0.000000	-0.000000
-0.723724	0.000000	-0.000000	0.000000	-0.000000
-0.721722	0.000000	-0.000000	0.000000	-0.000000
-0.719720	0.000000	-0.000000	0.000000	-0.000000
-0.717718	0.000000	-0.000000	0.000000	-0.000000
-0.715716	0.000000	-0.000000	0.000000	-0.000000
-0.713714	0.000000	-0.000000	0.000000	-0.000000
-0.711712	0.000000	-0.000000	0.000000	-0.000000
-0.709710	0.000000	-0.000000	0.000000	-0.000000
-0.707708	0.000000	-0.000000	0.000000	-0.000000
-0.705706	0.000000	-0.000000	0.000000	-0.000000
-0.703704	0.000000	-0.000000	0.000000	-0.000000
-0.701702	0.000000	-0.000000	0.000000	-0.000000
-0.699700	0.000000	-0.000000	0.000000	-0.000000
-0.697698	0.000000	-0.000000	0.000000	-0.000000
-0.695696	0.000000	-0.000000	0.000000	-0.000000
-0.693694	0.000000	-0.000000	0.000000	-0.000000
-0.691692	0.000000	-0.000000	0.000000	-0.000000
-0.689690	0.000000	-0.000000	0.000000	-0.000000
-0.687688	0.000000	-0.000000	0.000000	-0.000000
-0.685686	0.000000	-0.000000	0.000000	-0.000000
-0.683684	0.000000	-0.000000	0.000000	-0.000000
-0.681682	0.000000	-0.000000	0.000000	-0.000000
-0.679680	0.000000	-0.000000	0.000000	-0.000000
-0.677678	0.000000	-0.000000	0.000000	-0.000000
-0.675676	0.000000	-0.000000	0.000000	-0.000000
-0.673674	0.000000	-0.000000	0.000000	-0.000000
-0.671672	0.000000	-0.000000	0.000000	-0.000000
-0.669670	0.000000	-0.000000	0.000000	-0.000000
-0.667668	0.000000	-0.000000	0.000000	-0.000000
-0.665666	0.000000	-0.000000	0.000000	-0.000000
-0.663664	0.000000	-0.000000	0.000000	-0.000000
-0.661662	0.000000	-0.000000	0.000000	-0.000000
-0.659660	0.000000	-0.000000	0.000000	-0.000000
-0.657658	0.000000	-0.000000	0.000000	-0.000000
-0.655656	0.000000	-0.000000	0.000000	-0.000000
-0.653654	0.000000	-0.000000	0.000000	-0.000000
-0.651652	0.000000	-0.000000	0.000000	-0.000000
-0.649650	0.000000	-0.000000	0.000000	-0.000000
-0.647648	0.000000	-0.000000	0.000000	-0.000000
-0.645646	0.000000	-0.000000	0.000000	-0.000000
-0.643644	0.000000	-0.000000	0.000000	-0.000000
-0.641642	0.000000	-0.000000	0.000000	-0.000000
-0.639640	0.000000	-0.000000	0.000000	-0.000000
-0.637638	0.000000	-0.000000	0.000000	-0.000000
-0.635636	0.000000	-0.000000	0.000000	-0.000000
-0.633634	0.000000	-0.000000	0.000000	-0.000000
-0.631632	0.000000	-0.000000	0.000000	-0.000000
-0.629630	0.000000	-0.000000	0.000000	-0.000000
-0.627628	0.000000	-0.000000	0.000000	-0.000000
-0.625626	0.000000	-0.000000	0.000000	-0.000000
-0.623624	0.000000	-0.000000	0.000000	-0.000000
-0.621622	0.000000	-0.000000	0.000000	-0.000000
-0.619620	0.000000	-0.000000	0.000000	-0.000000
-0.617618	0.000000	-0.000000	0.000000	-0.000000
-0.615616	0.000000	-0.000000	0.000000	-0.000000
-0.613614	0.000000	-0.000000	0.000000	-0.000000
-0.611612	0.000000	-0.000000	0.000000	-0.000000
-0.609610	0.000000	-0.000000	0.000000	-0.000000
-0.607608	0.000000	-0.000000	0.000000	-0.000000
-0.605606	0.000000	-0.000000	0.000000	-0.000000
-0.603604	0.000000	-0.000000	0.000000	-0.000000
-0.601602	0.000000	-0.000000	0.000000	-0.000000
-0.599600	0.000000	-0.000000	0.000000	-0.000000
-0.597598	0.000000	-0.000000	0.000000	-0.000000
-0.595596	0.000000	-0.000000	0.000000	-0.000000
-0.593594	0.000000	-0.000000	0.000000	-0.000000
-0.591592	0.000000	-0.000000	0.000000	-0.000000
-0.589590	0.000000	-0.000000	0.000000	-0.000000
-0.587588	0.000000	-0.000000	0.000000	-0.000000
-0.585586	0.000000	-0.000000	0.000000	-0.000000
-0.583584	0.000000	-0.000000	0.000000	-0.000000
-0.581582	0.000000	-0.000000	0.000000	-0.000000
-0.579580	0.000000	-0.000000	0.000000	-0.000000
-0.577578	0.000000	-0.000000	0.000000	-0.000000
-0.575576	0.000000	-0.000000	0.000000	-0.000000
-0.573574	0.000000	-0.000000	0.000000	-0.000000
-0.571572	0.000000	-0.000000	0.000000	-0.000000
-0.569570	0.000000	-0.000000	0.000000	-0.000000
-0.567568	0.000000	-0.000000	0.000000	-0.000000
-0.565566	0.000000	-0.000000	0.000000	-0.000000
-0.563564	0.000000	-0.000000	0.000000	-0.000000
-0.561562	0.000000	-0.000000	0.000000	-0.000000
-0.559560	0.000000	-0.000000	0.000000	-0.000000
-0.557558	0.000000	-0.000000	0.000000	-0.000000
-0.555556	0.000000	-0.000000	0.000000	-0.000000
-0.553554	0.000000	-0.000000	0.000000	-0.000000
-0.551552	0.000000	-0.000000	0.000000	-0.000000
-0.549550	0.000000	-0.000000	0.000000	-0.000000
-0.547548	0.000000	-0.000000	0.000000	-0.000000
-0.545546	0.000000	-0.000000	0.000000	-0.000000
-0.543544	0.000000	-0.000000	0.000000	-0.000000
-0.541542	0.000000	-0.000000	0.000000	-0.000000
-0.539540	0.000000	-0.000000	0.000000	-0.000000
-0.537538	0.000000	-0.000000	0.000000	-0.000000
-0.535536	0.000000	-0.000000	0.000000	-0.000000
-0.533534	0.000000	-0.000000	0.000000	-0.000000
-0.531532	0.000000	-0.000000	0.000000	-0.000000
-0.529530	0.000000	-0.000000	0.000000	-0.000000
-0.527528	0.000000	-0.000000	0.000000	-0.000000
-0.525526	0.000000	-0.000000	0.000000	-0.000000
-0.523524	0.000000	-0.000000	0.000000	-0.000000
-0.521522	0.000000	-0.000000	0.000000	-0.000000
-0.519520	0.000000	-0.000000	0.000000	-0.000000
-0.517518	0.000000	-0.000000	0.000000	-0.000000
-0.515516	0.000000	-0.000000	0.000000	-0.000000
-0.513514	0.000000	-0.000000	0.000000	-0.000000
-0.511512	0.000000	-0.000000	0.000000	-0.000000
-0.509510	0.000000	-0.000000	0.000000	-0.000000
-0.507508	0.000000	-0.000000	0.000000	-0.000000
-0.505506	0.000000	-0.000000	0.000000	-0.000000
-0.503504	0.000000	-0.000000	0.000000	-0.000000
-0.501502	0.000000	-0.000000	0.000000	-0.000000
-0.499499	0.000000	-0.000000	0.000000	-0.000000
-0.497497	0.000000	-0.000000	0.000000	-0.000000
-0.495495	0.000000	-0.000000	0.000000	-0.000000
-0.493493	0.000000	-0.000000	0.000000	-0.000000
-0.491491	0.000000	-0.000000	0.000000	-0.000000
-0.489489	0.000000	-0.000000	0.000000	-0.000000
-0.487487	0.000000	-0.000000	0.000000	-0.000000
-0.485485	0.000000	-0.000000	0.000000	-0.000000
-0.483483	0.000000	-0.000000	0.000000	-0.000000
-0.481481	0.000000	-0.000000	0.000000	-0.000000
-0.479479	0.000000	-0.000000	0.000000	-0.000000
-0.477477	0.000000	-0.000000	0.000000	-0.000000
-0.475475	0.000000	-0.000000	0.000000	-0.000000
-0.473473	0.000000	-0.000000	0.000000	-0.000000
-0.471471	0.000000	-0.000000	0.000000	-0.000000
-0.469469	0.000000	-0.000000	0.000000	-0.000000
-0.467467	0.000000	-0.000000	0.000000	-0.000000
-0.465465	0.000000	-0.000000	0.000000	-0.000000
-0.463463	0.000000	-0.000000	0.000000	-0.000000
-0.461461	0.000000	-0.000000	0.000000	-0.000000
-0.459459	0.000000	-0.000000	0.000000	-0.000000
-0.457457	0.000000	-0.000000	0.000000	-0.000000
-0.455455	0.000000	-0.000000	0.000000	-0.000000
-0.453453	0.000000	-0.000000	0.000000	-0.000000
-0.451451	0.000000	-0.000000	0.000000	-0.000000
-0.449449	0.000000	-0.000000	0.000000	-0.000000
-0.447447	0.000000	-0.000000	0.000000	-0.000000
-0.445445	0.000000	-0.000000	0.000000	-0.000000
-0.443443	0.000000	-0.000000	0.000000	-0.000000
-0.441441	0.000000	-0.000000	0.000000	-0.000000
-0.439439	0.000000	-0.000000	0.000000	-0.000000
-0.437437	0.000000	-0.000000	0.000000	-0.000000
-0.435435	0.000000	-0.000000	0.000000	-0.000000
-0.433433	0.000000	-0.000000	0.000000	-0.000000
-0.431431	0.000000	-0.000000	0.000000	-0.000000
-0.429429	0.000000	-0.000000	0.000000	-0.000000
-0.427427	0.000000	-0.000000	0.000000	-0.000000
-0.425425	0.000000	-0.000000	0.000000	-0.000000
-0.423423	0.000000	-0.000000	0.000000	-0.000000
-0.421421	0.000000	-0.000000	0.000000	-0.000000
-0.419419	0.000000	-0.000000	0.000000	-0.000000
-0.417417	0.000000	-0.000000	0.000000	-0.000000
-0.415415	0.000000	-0.000000	0.000000	-0.000000
-0.413413	0.000000	-0.000000	0.000000	-0.000000
-0.411411	0.000000	-0.000000	0.000000	-0.000000
-0.409409	0.000000	-0.000000	0.000000	-0.000000
-0.407407	0.000000	-0.000000	0.000000	-0.000000
-0.405405	0.000000	-0.000000	0.000000	-0.000000
-0.403403	0.000000	-0.000000	0.000000	-0.000000
-0.401401	0.000000	-0.000000	0.000000	-0.000000
-0.399399	0.000000	-0.000000	0.000000	-0.000000
-0.397397	0.000000	-0.000000	0.000000	-0.000000
-0.395395	0.000000	-0.000000	0.000000	-0.000000
-0.393393	0.000000	-0.000000	0.000000	-0.000000
-0.391391	0.000000	-0.000000	0.000000	-0.000000
-0.389389	0.000000	-0.000000	0.000000	-0.000000
-0.387387	0.000000	-0.000000	0.000000	-0.000000
-0.385385	0.000000	-0.000000	0.000000	-0.000000
-0.383383	0.000000	-0.000000	0.000000	-0.000000
-0.381381	0.000000	-0.000000	0.000000	-0.000000
-0.379379	0.000000	-0.000000	0.000000	-0.000000
-0.377377	0.000000	-0.000000	0.000000	-0.000000
-0.375375	0.000000	-0.000000	0.000000	-0.000000
-0.373373	0.000000	-0.000000	0.000000	-0.000000
-0.371371	0.000000	-0.000000	0.000000	-0.000000
-0.369369	0.000000	-0.000000	0.000000	-0.000000
-0.367367	0.000000	-0.000000	0.000000	-0.000000
-0.365365	0.000000	-0.000000	0.000000	-0.000000
-0.363363	0.000000	-0.000000	0.000000	-0.000000
-0.361361	0.000000	-0.000000	0.000000	-0.000000
-0.359359	0.000000	-0.000000	0.000000	-0.000000
-0.357357	0.000000	-0.000000	0.000000	-0.000000
-0.355355	0.000000	-0.000000	0.000000	-0.000000
-0.353353	0.000000	-0.000000	0.000000	-0.000000
-0.351351	0.000000	-0.000000	0.000000	-0.000000
-0.349349	0.000000	-0.000000	0.000000	-0.000000
-0.347347	0.000000	-0.000000	0.000000	-0.000000
-0.345345	0.000000	-0.000000	0.000000	-0.000000
-0.343343	0.000000	-0.000000	0.000000	-0.000000
-0.341341	0.000000	-0.000000	0.000000	-0.000000
-0.339339	0.000000	-0.000000	0.000000	-0.000000
-0.337337	0.000000	-0.000000	0.000000	-0.000000
-0.335335	0.000000	-0.000000	0.000000	-0.000000
-0.333333	0.000000	-0.000000	0.000000	-0.000000
-0.331331	0.000000	-0.000000	0.000000	-0.000000
-0.329329	0.000000	-0.000000	0.000000	-0.000000
-0.327327	0.000000	-0.000000	0.000000	-0.000000
-0.325325	0.000000	-0.000000	0.000000	-0.000000
-0.323323	0.000000	-0.000000	0.000000	-0.000000
-0.321321	0.000000	-0.000000	0.000000	-0.000000
-0.319319	0.000000	-0.000000	0.000000	-0.000000
-0.317317	0.000000	-0.000000	0.000000	-0.000000
-0.315315	0.000000	-0.000000	0.000000	-0.000000
-0.313313	0.000000	-0.000000	0.000000	-0.000000
-0.311311	0.000000	-0.000000	0.000000	-0.000000
-0.309309	0.000000	-0.000000	0.000000	-0.000000
-0.307307	0.000000	-0.000000	0.000000	-0.000000
-0.305305	0.000000	-0.000000	0.000000	-0.000000
-0.303303	0.000000	-0.000000	0.000000	-0.000000
-0.301301	0.000000	-0.000000	0.000000	-0.000000
-0.299299	0.000000	-0.000000	0.000000	-0.000000
-0.297297	0.000000	-0.000000	0.000000	-0.000000
-0.295295	0.000000	-0.000000	0.000000	-0.000000
-0.293293	0.000000	-0.000000	0.000000	-0.000000
-0.291291	0.000000	-0.000000	0.000000	-0.000000
-0.289289	0.000000	-0.000000	0.000000	-0.000000
-0.287287	0.000000	-0.000000	0.000000	-0.000000
-0.285285	0.000000	-0.000000	0.000000	-0.000000
-0.283283	0.000000	-0.000000	0.000000	-0.000000
-0.281281	0.000000	-0.000000	0.000000	-0.000000
-0.279279	0.000000	-0.000000	0.000000	-0.000000
-0.277277	0.000000	-0.000000	0.000000	-0.000000
-0.275275	0.000000	-0.000000	0.000000	-0.000000
-0.273273	0.000000	-0.000000	0.000000	-0.000000
-0.271271	0.000000	-0.000000	0.000000	-0.000000
-0.269269	0.000000	-0.000000	0.000000	-0.000000
-0.267267	0.000000	-0.000000	0.000000	-0.000000
-0.265265	0.000000	-0.000000	0.000000	-0.000000
-0.263263	0.000000	-0.000000	0.000000	-0.000000
-0.261261	0.000000	-0.000000	0.000000	-0.000000
-0.259259	0.000000	-0.000000	0.000000	-0.000000
-0.257257	0.000000	-0.000000	0.000000	-0.000000
-0.255255	0.000000	-0.000000	0.000000	-0.000000
-0.253253	0.000000	-0.000000	0.000000	-0.000000
-0.251251	0.000000	-0.000000	0.000000	-0.000000
-0.249249	0.000000	-0.000000	0.000000	-0.000000
-0.247247	0.000000	-0.000000	0.000000	-0.000000
-0.245245	0.000000	-0.000000	0.000000	-0.000000
-0.243243	0.000000	-0.000000	0.000000	-0.000000
-0.241241	0.000000	-0.000000	0.000000	-0.000000
-0.239239	0.000000	-0.000000	0.000000	-0.000000
-0.237237	0.000000	-0.000000	0.000000	-0.000000
-0.235235	0.000000	-0.000000	0.000000	-0.000000
-0.233233	0.000000	-0.000000	0.000000	-0.000000
-0.231231	0.000000	-0.000000	0.000000	-0.000000
-0.229229	0.000000	-0.000000	0.000000	-0.000000
-0.227227	0.000000	-0.000000	0.000000	-0.000000
-0.225225	0.000000	-0.000000	0.000000	-0.000000
-0.223223	0.000000	-0.000000	0.000000	-0.000000
-0.221221	0.000000	-0.000000	0.000000	-0.000000
-0.219219	0.000000	-0.000000	0.000000	-0.000000
-0.217217	0.000000	-0.000000	0.000000	-0.000000
-0.215215	0.000000	-0.000000	0.000000	-0.000000
-0.213213	0.000000	-0.000000	0.000000	-0.000000
-0.211211	0.000000	-0.000000	0.000000	-0.000000
-0.209209	0.000000	-0.000000	0.000000	-0.000000
-0.207207	0.000000	-0.000000	0.000000	-0.000000
-0.205205	0.000000	-0.000000	0.000000	-0.000000
-0.203203	0.000000	-0.000000	0.000000	-0.000000
-0.201201	0.000000	-0.000000	0.000000	-0.000000
-0.199199	0.000000	-0.000000	0.000000	-0.000000
-0.197197	0.000000	-0.000000	0.000000	-0.000000
-0.195195	0.000000	-0.000000	0.000000	-0.000000
-0.193193	0.000000	-0.000000	0.000000	-0.000000
-0.191191	0.000000	-0.000000	0.000000	-0.000000
-0.189189	0.000000	-0.000000	0.000000	-0.000000
-0.187187	0.000000	-0.000000	0.000000	-0.000000
-0.185185	0.000000	-0.000000	0.000000	-0.000000
-0.183183	0.000000	-0.000000	0.000000	-0.000000
-0.181181	0.000000	-0.000000	0.000000	-0.000000
-0.179179	0.000000	-0.000000	0.000000	-0.000000
-0.177177	0.000000	-0.000000	0.000000	-0.000000
-0.175175	0.000000	-0.000000	0.000000	-0.000000
-0.173173	0.000000	-0.000000	0.000000	-0.000000
-0.171171	0.000000	-0.000000	0.000000	-0.000000
-0.169169	0.000000	-0.000000	0.000000	-0.000000
-0.167167	0.000000	-0.000000	0.000000	-0.000000
-0.165165	0.000000	-0.000000	0.000000	-0.000000
-0.163163	0.000000	-0.000000	0.000000	-0.000000
-0.161161	0.000000	-0.000000	0.000000	-0.000000
-0.159159	0.000000	-0.000000	0.000000	-0.000000
-0.157157	0.000000	-0.000000	0.000000	-0.000000
-0.155155	0.000000	-0.000000	0.000000	-0.000000
-0.153153	0.000000	-0.000000	0.000000	-0.000000
-0.151151	0.000000	-0.000000	0.000000	-0.000000
-0.149149	0.000000	-0.000000	0.000000	-0.000000
-0.147147	0.000000	-0.000000	0.000000	-0.000000
-0.145145	0.000000	-0.000000	0.000000	-0.000000
-0.143143	0.000000	-0.000000	0.000000	-0.000000
-0.141141	0.000000	-0.000000	0.000000	-0.000000
-0.139139	0.000000	-0.000000	0.000000	-0.000000
-0.137137	0.000000	-0.000000	0.000000	-0.000000
-0.135135	0.000000	-0.000000	0.000000	-0.000000
-0.133133	0.000000	-0.000000	0.000000	-0.000000
-0.131131	0.000000	-0.000000	0.000000	-0.000000
-0.129129	0.000000	-0.000000	0.000000	-0.000000
-0.127127	0.000000	-0.000000	0.000000	-0.000000
-0.125125	0.000000	-0.000000	0.000000	-0.000000
-0.123123	0.000000	-0.000000	0.000000	-0.000000
-0.121121	0.000000	-0.000000	0.000000	-0.000000
-0.119119	0.000000	-0.000000	0.000000	-0.000000
-0.117117	0.000000	-0.000000	0.000000	-0.000000
-0.115115	0.000000	-0.000000	0.000000	-0.000000
-0.113113	0.000000	-0.000000	0.000000	-0.000000
-0.111111	0.000000	-0.000000	0.000000	-0.000000
-0.109109	0.000000	-0.000000	0.000000	-0.000000
-0.107107	0.000000	-0.000000	0.000000	-0.000000
-0.105105	0.000000	-0.000000	0.000000	-0.000000
-0.103103	0.000000	-0.000000	0.000000	-0.000000
-0.101101	0.000000	-0.000000	0.000000	-0.000000
-0.099099	0.000000	-0.000000	0.000000	-0.000000
-0.097097	0.000000	-0.000000	0.000000	-0.000000
-0.095095	0.000000	-0.000000	0.000000	-0.000000
-0.093093	0.000000	-0.000000	0.000000	-0.000000
-0.091091	0.000000	-0.000000	0.000000	-0.000000
-0.089089	0.000000	-0.000000	0.000000	-0.000000
-0.087087	0.000000	-0.000000	0.000000	-0.000000
-0.085085	0.000000	-0.000000	0.000000	-0.000000
-0.083083	0.000000	-0.000000	0.000000	-0.000000
-0.081081	0.000000	-0.000000	0.000000	-0.000000
-0.079079	0.000000	-0.000000	0.000000	-0.000000
-0.077077	0.000000	-0.000000	0.000000	-0.000000
-0.075075	0.000000	-0.000000	0.000000	-0.000000
-0.073073	0.000000	-0.000000	0.000000	-0.000000
-0.071071	0.000000	-0.000000	0.000000	-0.000000
-0.069069	0.000000	-0.000000	0.000000	-0.000000
-0.067067	0.000000	-0.000000	0.000000	-0.000000
-0.065065	0.000000	-0.000000	0.000000	-0.000000
-0.063063	0.000000	-0.000000	0.000000	-0.000000
-0.061061	0.000000	-0.000000	0.000000	-0.000000
-0.059059	0.000000	-0.000000	0.000000	-0.000000
-0.057057	0.000000	-0.000000	0.000000	-0.000000
-0.055055	0.000000	-0.000000	0.000000	-0.000000
-0.053053	0.000000	-0.000000	0.000000	-0.000000
-0.051051	0.000000	-0.000000	0.000000	-0.000000
-0.049049	0.000000	-0.000000	0.000000	-0.000000
-0.047047	0.000000	-0.000000	0.000000	-0.000000
-0.045045	0.000000	-0.000000	0.000000	-0.000000
-0.043043	0.000000	-0.000000	0.000000	-0.000000
-0.041041	0.000000	-0.000000	0.000000	-0.000000
-0.039039	0.000000	-0.000000	0.000000	-0.000000
-0.037037	0.000000	-0.000000	0.000000	-0.000000
-0.035035	0.000000	-0.000000	0.000000	-0.000000
-0.033033	0.000000	-0.000000	0.000000	-0.000000
-0.031031	0.000000	-0.000000	0.000000	-0.000000
-0.029029	0.000000	-0.000000	0.000000	-0.000000
-0.027027	0.000000	-0.000000	0.000000	-0.000000
-0.025025	0.000000	-0.000000	0.000000	-0.000000
-0.023023	0.000000	-0.000000	0.000000	-0.000000
-0.021021	0.000000	-0.000000	0.000000	-0.000000
-0.019019	0.000000	-0.000000	0.000000	-0.000000
-0.017017	0.000000	-0.000000	0.000000	-0.000000
-0.015015	0.000000	-0.000000	0.000000	-0.000000
-0.013013	0.000000	-0.000000	0.000000	-0.000000
-0.011011	0.000000	-0.000000	0.000000	-0.000000
-0.009009	0.000000	-0.000000	0.000000	-0.000000
-0.007007	0.000000	-0.000000	0.000000	-0.000000
-0.005005	0.000000	-0.000000	0.000000	-0.000000
-0.003003	0.000000	-0.000000	0.000000	-0.000000
-0.001001	0.000000	-0.000000	0.000000	-0.000000
0.001001	1.000000	0.001001	0.000001	0.000000
0.003003	1.000000	0.003003	0.000005	0.000000
0.005005	1.000000	0.005005	0.000013	0.000000
0.007007	1.000000	0.007007	0.000025	0.000000
0.009009	1.000000	0.009009	0.000041	0.000000
0.011011	1.000000	0.011011	0.000061	0.000000
0.013013	1.000000	0.013013	0.000085	0.000000
0.015015	1.000000	0.015015	0.000113	0.000001
0.017017	1.000000	0.017017	0.000145	0.000001
0.019019	1.000000	0.019019	0.000181	0.000001
0.021021	1.000000	0.021021	0.000221	0.000002
0.023023	1.000000	0.023023	0.000265	0.000002
0.025025	1.000000	0.025025	0.000313	0.000003
0.027027	1.000000	0.027027	0.000365	0.000003
0.029029	1.000000	0.029029	0.000421	0.000004
0.031031	1.000000	0.031031	0.000481	0.000005
0.033033	1.000000	0.033033	0.000546	0.000006
0.035035	1.000000	0.035035	0.000614	0.000007
0.037037	1.000000	0.037037	0.000686	0.000008
0.039039	1.000000	0.039039	0.000762	0.000010
0.041041	1.000000	0.041041	0.000842	0.000012
0.043043	1.000000	0.043043	0.000926	0.000013
0.045045	1.000000	0.045045	0.001015	0.000015
0.047047	1.000000	0.047047	0.001107	0.000017
0.049049	1.000000	0.049049	0.001203	0.000020
0.051051	1.000000	0.051051	0.001303	0.000022
0.053053	1.000000	0.053053	0.001407	0.000025
0.055055	1.000000	0.055055	0.001516	0.000028
0.057057	1.000000	0.057057	0.001628	0.000031
0.059059	1.000000	0.059059	0.001744	0.000034
0.061061	1.000000	0.061061	0.001864	0.000038
0.063063	1.000000	0.063063	0.001988	0.000042
0.065065	1.000000	0.065065	0.002117	0.000046
0.067067	1.000000	0.067067	0.002249	0.000050
0.069069	1.000000	0.069069	0.002385	0.000055
0.071071	1.000000	0.071071	0.002526	0.000060
0.073073	1.000000	0.073073	0.002670	0.000065
0.075075	1.000000	0.075075	0.002818	0.000071
0.077077	1.000000	0.077077	0.002970	0.000076
0.079079	1.000000	0.079079	0.003127	0.000082
0.081081	1.000000	0.081081	0.003287	0.000089
0.083083	1.000000	0.083083	0.003451	0.000096
0.085085	1.000000	0.085085	0.003620	0.000103
0.087087	1.000000	0.087087	0.003792	0.000110
0.089089	1.000000	0.089089	0.003968	0.000118
0.091091	1.000000	0.091091	0.004149	0.000126
0.093093	1.000000	0.093093	0.004333	0.000134
0.095095	1.000000	0.095095	0.004522	0.000143
0.097097	1.000000	0.097097	0.004714	0.000153
0.099099	1.000000	0.099099	0.004910	0.000162
0.101101	1.000000	0.101101	0.005111	0.000172
0.103103	1.000000	0.103103	0.005315	0.000183
0.105105	1.000000	0.105105	0.005524	0.000194
0.107107	1.000000	0.107107	0.005736	0.000205
0.109109	1.000000	0.109109	0.005952	0.000216
0.111111	1.000000	0.111111	0.006173	0.000229
0.113113	1.000000	0.113113	0.006397	0.000241
0.115115	1.000000	0.115115	0.006626	0.000254
0.117117	1.000000	0.117117	0.006858	0.000268
0.119119	1.000000	0.119119	0.007095	0.000282
0.121121	1.000000	0.121121	0.007335	0.000296
0.123123	1.000000	0.123123	0.007580	0.000311
0.125125	1.000000	0.125125	0.007828	0.000326
0.127127	1.000000	0.127127	0.008081	0.000342
0.129129	1.000000	0.129129	0.008337	0.000359
0.131131	1.000000	0.131131	0.008598	0.000376
0.133133	1.000000	0.133133	0.008862	0.000393
0.135135	1.000000	0.135135	0.009131	0.000411
0.137137	1.000000	0.137137	0.009403	0.000430
0.139139	1.000000	0.139139	0.009680	0.000449
0.141141	1.000000	0.141141	0.009960	0.000469
0.143143	1.000000	0.143143	0.010245	0.000489
0.145145	1.000000	0.145145	0.010534	0.000510
0.147147	1.000000	0.147147	0.010826	0.000531
0.149149	1.000000	0.149149	0.011123	0.000553
0.151151	1.000000	0.151151	0.011423	0.000576
0.153153	1.000000	0.153153	0.011728	0.000599
0.155155	1.000000	0.155155	0.012037	0.000623
0.157157	1.000000	0.157157	0.012349	0.000647
0.159159	1.000000	0.159159	0.012666	0.000672
0.161161	1.000000	0.161161	0.012986	0.000698
0.163163	1.000000	0.163163	0.013311	0.000724
0.165165	1.000000	0.165165	0.013640	0.000751
0.167167	1.000000	0.167167	0.013972	0.000779
0.169169	1.000000	0.169169	0.014309	0.000807
0.171171	1.000000	0.171171	0.014650	0.000836
0.173173	1.000000	0.173173	0.014994	0.000866
0.175175	1.000000	0.175175	0.015343	0.000896
0.177177	1.000000	0.177177	0.015696	0.000927
0.179179	1.000000	0.179179	0.016053	0.000959
0.181181	1.000000	0.181181	0.016413	0.000991
0.183183	1.000000	0.183183	0.016778	0.001024
0.185185	1.000000	0.185185	0.017147	0.001058
0.187187	1.000000	0.187187	0.017520	0.001093
0.189189	1.000000	0.189189	0.017896	0.001129
0.191191	1.000000	0.191191	0.018277	0.001165
0.193193	1.000000	0.193193	0.018662	0.001202
0.195195	1.000000	0.195195	0.019051	0.001240
0.197197	1.000000	0.197197	0.019443	0.001278
0.199199	1.000000	0.199199	0.019840	0.001317
0.201201	1.000000	0.201201	0.020241	0.001358
0.203203	1.000000	0.203203	0.020646	0.001398
0.205205	1.000000	0.205205	0.021055	0.001440
0.207207	1.000000	0.207207	0.021467	0.001483
0.209209	1.000000	0.209209	0.021884	0.001526
0.211211	1.000000	0.211211	0.022305	0.001570
0.213213	1.000000	0.213213	0.022730	0.001615
0.215215	1.000000	0.215215	0.023159	0.001661
0.217217	1.000000	0.217217	0.023592	0.001708
0.219219	1.000000	0.219219	0.024029	0.001756
0.221221	1.000000	0.221221	0.024469	0.001804
0.223223	1.000000	0.223223	0.024914	0.001854
0.225225	1.000000	0.225225	0.025363	0.001904
0.227227	1.000000	0.227227	0.025816	0.001955
0.229229	1.000000	0.229229	0.026273	0.002008
0.231231	1.000000	0.231231	0.026734	0.002061
0.233233	1.000000	0.233233	0.027199	0.002115
0.235235	1.000000	0.235235	0.027668	0.002169
0.237237	1.000000	0.237237	0.028141	0.002225
0.239239	1.000000	0.239239	0.028618	0.002282
0.241241	1.000000	0.241241	0.029099	0.002340
0.243243	1.000000	0.243243	0.029584	0.002399
0.245245	1.000000	0.245245	0.030073	0.002458
0.247247	1.000000	0.247247	0.030566	0.002519
0.249249	1.000000	0.249249	0.031063	0.002581
0.251251	1.000000	0.251251	0.031564	0.002643
0.253253	1.000000	0.253253	0.032069	0.002707
0.255255	1.000000	0.255255	0.032578	0.002772
0.257257	1.000000	0.257257	0.033091	0.002838
0.259259	1.000000	0.259259	0.033608	0.002904
0.261261	1.000000	0.261261	0.034129	0.002972
0.263263	1.000000	0.263263	0.034654	0.003041
0.265265	1.000000	0.265265	0.035183	0.003111
0.267267	1.000000	0.267267	0.035716	0.003182
0.269269	1.000000	0.269269	0.036253	0.003254
0.271271	1.000000	0.271271	0.036794	0.003327
0.273273	1.000000	0.273273	0.037339	0.003401
0.275275	1.000000	0.275275	0.037888	0.003477
0.277277	1.000000	0.277277	0.038441	0.003553
0.279279	1.000000	0.279279	0.038998	0.003630
0.281281	1.000000	0.281281	0.039560	0.003709
0.283283	1.000000	0.283283	0.040125	0.003789
0.285285	1.000000	0.285285	0.040694	0.003870
0.287287	1.000000	0.287287	0.041267	0.003952
0.289289	1.000000	0.289289	0.041844	0.004035
0.291291	1.000000	0.291291	0.042425	0.004119
0.293293	1.000000	0.293293	0.043010	0.004205
0.295295	1.000000	0.295295	0.043600	0.004292
0.297297	1.000000	0.297297	0.044193	0.004379
0.299299	1.000000	0.299299	0.044790	0.004469
0.301301	1.000000	0.301301	0.045391	0.004559
0.303303	1.000000	0.303303	0.045996	0.004650
0.305305	1.000000	0.305305	0.046606	0.004743
0.307307	1.000000	0.307307	0.047219	0.004837
0.309309	1.000000	0.309309	0.047836	0.004932
0.311311	1.000000	0.311311	0.048457	0.005028
0.313313	1.000000	0.313313	0.049083	0.005126
0.315315	1.000000	0.315315	0.049712	0.005225
0.317317	1.000000	0.317317	0.050345	0.005325
0.319319	1.000000	0.319319	0.050982	0.005427
0.321321	1.000000	0.321321	0.051624	0.005529
0.323323	1.000000	0.323323	0.052269	0.005633
0.325325	1.000000	0.325325	0.052918	0.005739
0.327327	1.000000	0.327327	0.053572	0.005845
0.329329	1.000000	0.329329	0.054229	0.005953
0.331331	1.000000	0.331331	0.054890	0.006062
0.333333	1.000000	0.333333	0.055556	0.006173
0.335335	1.000000	0.335335	0.056225	0.006285
0.337337	1.000000	0.337337	0.056898	0.006398
0.339339	1.000000	0.339339	0.057576	0.006513
0.341341	1.000000	0.341341	0.058257	0.006629
0.343343	1.000000	0.343343	0.058942	0.006746
0.345345	1.000000	0.345345	0.059632	0.006865
0.347347	1.000000	0.347347	0.060325	0.006985
0.349349	1.000000	0.349349	0.061022	0.007106
0.351351	1.000000	0.351351	0.061724	0.007229
0.353353	1.000000	0.353353	0.062429	0.007353
0.355355	1.000000	0.355355	0.063139	0.007479
0.357357	1.000000	0.357357	0.063852	0.007606
0.359359	1.000000	0.359359	0.064570	0.007735
0.361361	1.000000	0.361361	0.065291	0.007865
0.363363	1.000000	0.363363	0.066016	0.007996
0.365365	1.000000	0.365365	0.066746	0.008129
0.367367	1.000000	0.367367	0.067479	0.008263
0.369369	1.000000	0.369369	0.068217	0.008399
0.371371	1.000000	0.371371	0.068958	0.008536
0.373373	1.000000	0.373373	0.069704	0.008675
0.375375	1.000000	0.375375	0.070453	0.008815
0.377377	1.000000	0.377377	0.071207	0.008957
0.379379	1.000000	0.379379	0.071964	0.009101
0.381381	1.000000	0.381381	0.072726	0.009245
0.383383	1.000000	0.383383	0.073491	0.009392
0.385385	1.000000	0.385385	0.074261	0.009540
0.387387	1.000000	0.387387	0.075034	0.009689
0.389389	1.000000	0.389389	0.075812	0.009840
0.391391	1.000000	0.391391	0.076594	0.009993
0.393393	1.000000	0.393393	0.077379	0.010147
0.395395	1.000000	0.395395	0.078169	0.010303
0.397397	1.000000	0.397397	0.078962	0.010460
0.399399	1.000000	0.399399	0.079760	0.010619
0.401401	1.000000	0.401401	0.080562	0.010779
0.403403	1.000000	0.403403	0.081367	0.010941
0.405405	1.000000	0.405405	0.082177	0.011105
0.407407	1.000000	0.407407	0.082990	0.011270
0.409409	1.000000	0.409409	0.083808	0.011437
0.411411	1.000000	0.411411	0.084630	0.011606
0.413413	1.000000	0.413413	0.085455	0.011776
0.415415	1.000000	0.415415	0.086285	0.011948
0.417417	1.000000	0.417417	0.087119	0.012122
0.419419	1.000000	0.419419	0.087956	0.012297
0.421421	1.000000	0.421421	0.088798	0.012474
0.423423	1.000000	0.423423	0.089644	0.012652
0.425425	1.000000	0.425425	0.090493	0.012833
0.427427	1.000000	0.427427	0.091347	0.013015
0.429429	1.000000	0.429429	0.092205	0.013198
0.431431	1.000000	0.431431	0.093067	0.013384
0.433433	1.000000	0.433433	0.093932	0.013571
0.435435	1.000000	0.435435	0.094802	0.013760
0.437437	1.000000	0.437437	0.095676	0.013951
0.439439	1.000000	0.439439	0.096554	0.014143
0.441441	1.000000	0.441441	0.097435	0.014337
0.443443	1.000000	0.443443	0.098321	0.014533
0.445445	1.000000	0.445445	0.099211	0.014731
0.447447	1.000000	0.447447	0.100105	0.014931
0.449449	1.000000	0.449449	0.101002	0.015132
0.451451	1.000000	0.451451	0.101904	0.015335
0.453453	1.000000	0.453453	0.102810	0.015540
0.455455	1.000000	0.455455	0.103720	0.015747
0.457457	1.000000	0.457457	0.104634	0.015955
0.459459	1.000000	0.459459	0.105551	0.016166
0.461461	1.000000	0.461461	0.106473	0.016378
0.463463	1.000000	0.463463	0.107399	0.016592
0.465465	1.000000	0.465465	0.108329	0.016808
0.467467	1.000000	0.467467	0.109263	0.017026
0.469469	1.000000	0.469469	0.110201	0.017245
0.471471	1.000000	0.471471	0.111143	0.017467
0.473473	1.000000	0.473473	0.112089	0.017690
0.475475	1.000000	0.475475	0.113038	0.017916
0.477477	1.000000	0.477477	0.113992	0.018143
0.479479	1.000000	0.479479	0.114950	0.018372
0.481481	1.000000	0.481481	0.115912	0.018603
0.483483	1.000000	0.483483	0.116878	0.018836
0.485485	1.000000	0.485485	0.117848	0.019071
0.487487	1.000000	0.487487	0.118822	0.019308
0.489489	1.000000	0.489489	0.119800	0.019547
0.491491	1.000000	0.491491	0.120782	0.019788
0.493493	1.000000	0.493493	0.121768	0.020031
0.495495	1.000000	0.495495	0.122758	0.020275
0.497497	1.000000	0.497497	0.123752	0.020522
0.499499	1.000000	0.499499	0.124750	0.020771
0.501502	1.000000	0.501502	0.125752	0.021022
0.503504	1.000000	0.503504	0.126758	0.021274
0.505506	1.000000	0.505506	0.127768	0.021529
0.507508	1.000000	0.507508	0.128782	0.021786
0.509510	1.000000	0.509510	0.129800	0.022045
0.511512	1.000000	0.511512	0.130822	0.022306
0.513514	1.000000	0.513514	0.131848	0.022569
0.515516	1.000000	0.515516	0.132878	0.022834
0.517518	1.000000	0.517518	0.133912	0.023101
0.519520	1.000000	0.519520	0.134950	0.023370
0.521522	1.000000	0.521522	0.135992	0.023641
0.523524	1.000000	0.523524	0.137038	0.023914
0.525526	1.000000	0.525526	0.138089	0.024190
0.527528	1.000000	0.527528	0.139143	0.024467
0.529530	1.000000	0.529530	0.140201	0.024747
0.531532	1.000000	0.531532	0.141263	0.025029
0.533534	1.000000	0.533534	0.142329	0.025312
0.535536	1.000000	0.535536	0.143399	0.025598
0.537538	1.000000	0.537538	0.144473	0.025887
0.539540	1.000000	0.539540	0.145551	0.026177
0.541542	1.000000	0.541542	0.146634	0.026469
0.543544	1.000000	0.543544	0.147720	0.026764
0.545546	1.000000	0.545546	0.148810	0.027061
0.547548	1.000000	0.547548	0.149904	0.027360
0.549550	1.000000	0.549550	0.151002	0.027661
0.551552	1.000000	0.551552	0.152105	0.027965
0.553554	1.000000	0.553554	0.153211	0.028270
0.555556	1.000000	0.555556	0.154321	0.028578
0.557558	1.000000	0.557558	0.155435	0.028888
0.559560	1.000000	0.559560	0.156553	0.029200
0.561562	1.000000	0.561562	0.157676	0.029515
0.563564	1.000000	0.563564	0.158802	0.029832
0.565566	1.000000	0.565566	0.159932	0.030151
0.567568	1.000000	0.567568	0.161066	0.030472
0.569570	1.000000	0.569570	0.162205	0.030796
0.571572	1.000000	0.571572	0.163347	0.031122
0.573574	1.000000	0.573574	0.164493	0.031450
0.575576	1.000000	0.575576	0.165644	0.031780
0.577578	1.000000	0.577578	0.166798	0.032113
0.579580	1.000000	0.579580	0.167956	0.032448
0.581582	1.000000	0.581582	0.169119	0.032785
0.583584	1.000000	0.583584	0.170285	0.033125
0.585586	1.000000	0.585586	0.171455	0.033467
0.587588	1.000000	0.587588	0.172630	0.033812
0.589590	1.000000	0.589590	0.173808	0.034158
0.591592	1.000000	0.591592	0.174990	0.034508
0.593594	1.000000	0.593594	0.176177	0.034859
0.595596	1.000000	0.595596	0.177367	0.035213
0.597598	1.000000	0.597598	0.178561	0.035569
0.599600	1.000000	0.599600	0.179760	0.035928
0.601602	1.000000	0.601602	0.180962	0.036289
0.603604	1.000000	0.603604	0.182169	0.036653
0.605606	1.000000	0.605606	0.183379	0.037018
0.607608	1.000000	0.607608	0.184594	0.037387
0.609610	1.000000	0.609610	0.185812	0.037758
0.611612	1.000000	0.611612	0.187034	0.038131
0.613614	1.000000	0.613614	0.188261	0.038506
0.615616	1.000000	0.615616	0.189491	0.038885
0.617618	1.000000	0.617618	0.190726	0.039265
0.619620	1.000000	0.619620	0.191964	0.039648
0.621622	1.000000	0.621622	0.193207	0.040034
0.623624	1.000000	0.623624	0.194453	0.040422
0.625626	1.000000	0.625626	0.195704	0.040812
0.627628	1.000000	0.627628	0.196958	0.041205
0.629630	1.000000	0.629630	0.198217	0.041601
0.631632	1.000000	0.631632	0.199479	0.041999
0.633634	1.000000	0.633634	0.200746	0.042400
0.635636	1.000000	0.635636	0.202016	0.042803
0.637638	1.000000	0.637638	0.203291	0.043209
0.639640	1.000000	0.639640	0.204569	0.043617
0.641642	1.000000	0.641642	0.205852	0.044028
0.643644	1.000000	0.643644	0.207139	0.044441
0.645646	1.000000	0.645646	0.208429	0.044857
0.647648	1.000000	0.647648	0.209724	0.045276
0.649650	1.000000	0.649650	0.211022	0.045697
0.651652	1.000000	0.651652	0.212325	0.046121
0.653654	1.000000	0.653654	0.213632	0.046547
0.655656	1.000000	0.655656	0.214942	0.046976
0.657658	1.000000	0.657658	0.216257	0.047408
0.659660	1.000000	0.659660	0.217575	0.047842
0.661662	1.000000	0.661662	0.218898	0.048279
0.663664	1.000000	0.663664	0.220225	0.048718
0.665666	1.000000	0.665666	0.221555	0.049161
0.667668	1.000000	0.667668	0.222890	0.049605
0.669670	1.000000	0.669670	0.224229	0.050053
0.671672	1.000000	0.671672	0.225571	0.050503
0.673674	1.000000	0.673674	0.226918	0.050956
0.675676	1.000000	0.675676	0.228269	0.051412
0.677678	1.000000	0.677678	0.229624	0.051870
0.679680	1.000000	0.679680	0.230982	0.052331
0.681682	1.000000	0.681682	0.232345	0.052795
0.683684	1.000000	0.683684	0.233712	0.053262
0.685686	1.000000	0.685686	0.235082	0.053731
0.687688	1.000000	0.687688	0.236457	0.054203
0.689690	1.000000	0.689690	0.237836	0.054678
0.691692	1.000000	0.691692	0.239219	0.055155
0.693694	1.000000	0.693694	0.240605	0.055635
0.695696	1.000000	0.695696	0.241996	0.056119
0.697698	1.000000	0.697698	0.243391	0.056604
0.699700	1.000000	0.699700	0.244790	0.057093
0.701702	1.000000	0.701702	0.246193	0.057585
0.703704	1.000000	0.703704	0.247599	0.058079
0.705706	1.000000	0.705706	0.249010	0.058576
0.707708	1.000000	0.707708	0.250425	0.059076
0.709710	1.000000	0.709710	0.251844	0.059579
0.711712	1.000000	0.711712	0.253267	0.060084
0.713714	1.000000	0.713714	0.254694	0.060593
0.715716	1.000000	0.715716	0.256124	0.061104
0.717718	1.000000	0.717718	0.257559	0.061618
0.719720	1.000000	0.719720	0.258998	0.062135
0.721722	1.000000	0.721722	0.260441	0.062655
0.723724	1.000000	0.723724	0.261888	0.063178
0.725726	1.000000	0.725726	0.263339	0.063704
0.727728	1.000000	0.727728	0.264794	0.064233
0.729730	1.000000	0.729730	0.266253	0.064764
0.731732	1.000000	0.731732	0.267716	0.065299
0.733734	1.000000	0.733734	0.269183	0.065836
0.735736	1.000000	0.735736	0.270654	0.066376
0.737738	1.000000	0.737738	0.272128	0.066920
0.739740	1.000000	0.739740	0.273607	0.067466
0.741742	1.000000	0.741742	0.275090	0.068015
0.743744	1.000000	0.743744	0.276577	0.068568
0.745746	1.000000	0.745746	0.278068	0.069123
0.747748	1.000000	0.747748	0.279563	0.069681
0.749750	1.000000	0.749750	0.281062	0.070242
0.751752	1.000000	0.751752	0.282565	0.070806
0.753754	1.000000	0.753754	0.284072	0.071374
0.755756	1.000000	0.755756	0.285583	0.071944
0.757758	1.000000	0.757758	0.287098	0.072517
0.759760	1.000000	0.759760	0.288617	0.073093
0.761762	1.000000	0.761762	0.290140	0.073673
0.763764	1.000000	0.763764	0.291668	0.074255
0.765766	1.000000	0.765766	0.293199	0.074840
0.767768	1.000000	0.767768	0.294734	0.075429
0.769770	1.000000	0.769770	0.296273	0.076021
0.771772	1.000000	0.771772	0.297816	0.076615
0.773774	1.000000	0.773774	0.299363	0.077213
0.775776	1.000000	0.775776	0.300914	0.077814
0.777778	1.000000	0.777778	0.302469	0.078418
0.779780	1.000000	0.779780	0.304028	0.079025
0.781782	1.000000	0.781782	0.305591	0.079635
0.783784	1.000000	0.783784	0.307159	0.080249
0.785786	1.000000	0.785786	0.308730	0.080865
0.787788	1.000000	0.787788	0.310305	0.081485
0.789790	1.000000	0.789790	0.311884	0.082108
0.791792	1.000000	0.791792	0.313467	0.082734
0.793794	1.000000	0.793794	0.315054	0.083363
0.795796	1.000000	0.795796	0.316645	0.083995
0.797798	1.000000	0.797798	0.318241	0.084631
0.799800	1.000000	0.799800	0.319840	0.085269
0.801802	1.000000	0.801802	0.321443	0.085911
0.803804	1.000000	0.803804	0.323050	0.086556
0.805806	1.000000	0.805806	0.324661	0.087205
0.807808	1.000000	0.807808	0.326277	0.087856
0.809810	1.000000	0.809810	0.327896	0.088511
0.811812	1.000000	0.811812	0.329519	0.089169
0.813814	1.000000	0.813814	0.331146	0.089831
0.815816	1.000000	0.815816	0.332778	0.090495
0.817818	1.000000	0.817818	0.334413	0.091163
0.819820	1.000000	0.819820	0.336052	0.091834
0.821822	1.000000	0.821822	0.337696	0.092509
0.823824	1.000000	0.823824	0.339343	0.093186
0.825826	1.000000	0.825826	0.340994	0.093867
0.827828	1.000000	0.827828	0.342649	0.094552
0.829830	1.000000	0.829830	0.344309	0.095239
0.831832	1.000000	0.831832	0.345972	0.095930
0.833834	1.000000	0.833834	0.347639	0.096625
0.835836	1.000000	0.835836	0.349311	0.097322
0.837838	1.000000	0.837838	0.350986	0.098023
0.839840	1.000000	0.839840	0.352665	0.098728
0.841842	1.000000	0.841842	0.354349	0.099435
0.843844	1.000000	0.843844	0.356036	0.100146
0.845846	1.000000	0.845846	0.357728	0.100861
0.847848	1.000000	0.847848	0.359423	0.101579
0.849850	1.000000	0.849850	0.361122	0.102300
0.851852	1.000000	0.851852	0.362826	0.103025
0.853854	1.000000	0.853854	0.364533	0.103753
0.855856	1.000000	0.855856	0.366245	0.104484
0.857858	1.000000	0.857858	0.367960	0.105219
0.859860	1.000000	0.859860	0.369679	0.105958
0.861862	1.000000	0.861862	0.371403	0.106699
0.863864	1.000000	0.863864	0.373130	0.107445
0.865866	1.000000	0.865866	0.374862	0.108193
0.867868	1.000000	0.867868	0.376597	0.108946
0.869870	1.000000	0.869870	0.378337	0.109701
0.871872	1.000000	0.871872	0.380080	0.110460
0.873874	1.000000	0.873874	0.381828	0.111223
0.875876	1.000000	0.875876	0.383579	0.111989
0.877878	1.000000	0.877878	0.385335	0.112759
0.879880	1.000000	0.879880	0.387094	0.113532
0.881882	1.000000	0.881882	0.388858	0.114309
0.883884	1.000000	0.883884	0.390625	0.115089
0.885886	1.000000	0.885886	0.392397	0.115873
0.887888	1.000000	0.887888	0.394172	0.116660
0.889890	1.000000	0.889890	0.395952	0.117451
0.891892	1.000000	0.891892	0.397736	0.118246
0.893894	1.000000	0.893894	0.399523	0.119044
0.895896	1.000000	0.895896	0.401315	0.119845
0.897898	1.000000	0.897898	0.403110	0.120651
0.899900	1.000000	0.899900	0.404910	0.121459
0.901902	1.000000	0.901902	0.406714	0.122272
0.903904	1.000000	0.903904	0.408521	0.123088
0.905906	1.000000	0.905906	0.410333	0.123908
0.907908	1.000000	0.907908	0.412148	0.124731
0.909910	1.000000	0.909910	0.413968	0.125558
0.911912	1.000000	0.911912	0.415792	0.126388
0.913914	1.000000	0.913914	0.417619	0.127223
0.915916	1.000000	0.915916	0.419451	0.128061
0.917918	1.000000	0.917918	0.421287	0.128902
0.919920	1.000000	0.919920	0.423126	0.129747
0.921922	1.000000	0.921922	0.424970	0.130596
0.923924	1.000000	0.923924	0.426818	0.131449
0.925926	1.000000	0.925926	0.428669	0.132305
0.927928	1.000000	0.927928	0.430525	0.133165
0.929930	1.000000	0.929930	0.432385	0.134029
0.931932	1.000000	0.931932	0.434249	0.134897
0.933934	1.000000	0.933934	0.436116	0.135768
0.935936	1.000000	0.935936	0.437988	0.136643
0.937938	1.000000	0.937938	0.439864	0.137522
0.939940	1.000000	0.939940	0.441744	0.138404
0.941942	1.000000	0.941942	0.443627	0.139290
0.943944	1.000000	0.943944	0.445515	0.140180
0.945946	1.000000	0.945946	0.447407	0.141074
0.947948	1.000000	0.947948	0.449303	0.141972
0.949950	1.000000	0.949950	0.451202	0.142873
0.951952	1.000000	0.951952	0.453106	0.143778
0.953954	1.000000	0.953954	0.455014	0.144687
0.955956	1.000000	0.955956	0.456926	0.145600
0.957958	1.000000	0.957958	0.458842	0.146517
0.959960	1.000000	0.959960	0.460762	0.147438
0.961962	1.000000	0.961962	0.462685	0.148362
0.963964	1.000000	0.963964	0.464613	0.149290
0.965966	1.000000	0.965966	0.466545	0.150222
0.967968	1.000000	0.967968	0.468481	0.151158
0.969970	1.000000	0.969970	0.470421	0.152098
0.971972	1.000000	0.971972	0.472365	0.153042
0.973974	1.000000	0.973974	0.474313	0.153989
0.975976	1.000000	0.975976	0.476265	0.154941
0.977978	1.000000	0.977978	0.478220	0.155896
0.979980	1.000000	0.979980	0.480180	0.156856
0.981982	1.000000	0.981982	0.482144	0.157819
0.983984	1.000000	0.983984	0.484112	0.158786
0.985986	1.000000	0.985986	0.486084	0.159757
0.987988	1.000000	0.987988	0.488060	0.160733
0.989990	1.000000	0.989990	0.490040	0.161712
0.991992	1.000000	0.991992	0.492024	0.162695
0.993994	1.000000	0.993994	0.494012	0.163682
0.995996	1.000000	0.995996	0.496004	0.164673
0.997998	1.000000	0.997998	0.498000	0.165668
1.000000	1.000000	1.000000	0.500000	0.166667


==> function_with_color_compressed.txt <==
-1.00000000 6.00000000
-0.99799800 6.00000000
-0.99599600 6.00000000
-0.99399399 6.00000000
-0.99199199 6.00000000
-0.98998999 6.00000000
-0.98798799 6.00000000
-0.98598599 6.00000000
-0.98398398 6.00000000
-0.98198198 6.00000000
-0.97997998 6.00000000
-0.97797798 6.00000000
-0.97597598 6.00000000
-0.97397397 6.00000000
-0.97197197 6.00000000
-0.96996997 6.00000000
-0.96796797 6.00000000
-0.96596597 6.00000000
-0.96396396 6.00000000
-0.96196196 6.00000000
-0.95995996 6.00000000
-0.95795796 6.00000000
-0.95595596 6.00000000
-0.95395395 6.00000000
-0.95195195 6.00000000
-0.94994995 6.00000000
-0.94794795 6.00000000
-0.94594595 6.00000000
-0.94394394 6.00000000
-0.94194194 6.00000000
-0.93993994 6.00000000
-0.93793794 6.00000000
-0.93593594 6.00000000
-0.93393393 6.00000000
-0.93193193 6.00000000
-0.92992993 6.00000000
-0.92792793 6.00000000
-0.92592593 6.00000000
-0.92392392 6.00000000
-0.92192192 6.00000000
-0.91991992 6.00000000
-0.91791792 6.00000000
-0.91591592 6.00000000
-0.91391391 6.00000000
-0.91191191 6.00000000
-0.90990991 6.00000000
-0.90790791 6.00000000
-0.90590591 6.00000000
-0.90390390 6.00000000
-0.90190190 6.00000000
-0.89989990 6.00000000
-0.89789790 6.00000000
-0.89589590 6.00000000
-0.89389389 6.00000000
-0.89189189 6.00000000
-0.88988989 6.00000000
-0.88788789 6.00000000
-0.88588589 6.00000000
-0.88388388 6.00000000
-0.88188188 6.00000000
-0.87987988 6.00000000
-0.87787788 6.00000000
-0.87587588 6.00000000
-0.87387387 6.00000000
-0.87187187 6.00000000
-0.86986987 6.00000000
-0.86786787 6.00000000
-0.86586587 6.00000000
-0.86386386 6.00000000
-0.86186186 6.00000000
-0.85985986 6.00000000
-0.85785786 6.00000000
-0.85585586 6.00000000
-0.85385385 6.00000000
-0.85185185 6.00000000
-0.84984985 6.00000000
-0.84784785 6.00000000
-0.84584585 6.00000000
-0.84384384 6.00000000
-0.84184184 6.00000000
-0.83983984 6.00000000
-0.83783784 6.00000000
-0.83583584 6.00000000
-0.83383383 6.00000000
-0.83183183 6.00000000
-0.82982983 6.00000000
-0.82782783 6.00000000
-0.82582583 6.00000000
-0.82382382 6.00000000
-0.82182182 6.00000000
-0.81981982 6.00000000
-0.81781782 6.00000000
-0.81581582 6.00000000
-0.81381381 6.00000000
-0.81181181 6.00000000
-0.80980981 6.00000000
-0.80780781 6.00000000
-0.80580581 6.00000000
-0.80380380 6.00000000
-0.80180180 6.00000000
-0.79979980 6.00000000
-0.79779780 6.00000000
-0.79579580 6.00000000
-0.79379379 6.00000000
-0.79179179 6.00000000
-0.78978979 6.00000000
-0.78778779 6.00000000
-0.78578579 6.00000000
-0.78378378 6.00000000
-0.78178178 6.00000000
-0.77977978 6.00000000
-0.77777778 6.00000000
-0.77577578 6.00000000
-0.77377377 6.00000000
-0.77177177 6.00000000
-0.76976977 6.00000000
-0.76776777 6.00000000
-0.76576577 6.00000000
-0.76376376 6.00000000
-0.76176176 6.00000000
-0.75975976 6.00000000
-0.75775776 6.00000000
-0.75575576 6.00000000
-0.75375375 6.00000000
-0.75175175 6.00000000
-0.74974975 6.00000000
-0.74774775 6.00000000
-0.74574575 6.00000000
-0.74374374 6.00000000
-0.74174174 6.00000000
-0.73973974 6.00000000
-0.73773774 6.00000000
-0.73573574 6.00000000
-0.73373373 6.00000000
-0.73173173 6.00000000
-0.72972973 6.00000000
-0.72772773 6.00000000
-0.72572573 6.00000000
-0.72372372 6.00000000
-0.72172172 6.00000000
-0.71971972 6.00000000
-0.71771772 6.00000000
-0.71571572 6.00000000
-0.71371371 6.00000000
-0.71171171 6.00000000
-0.70970971 6.00000000
-0.70770771 6.00000000
-0.70570571 6.00000000
-0.70370370 6.00000000
-0.70170170 6.00000000
-0.69969970 6.00000000
-0.69769770 6.00000000
-0.69569570 6.00000000
-0.69369369 6.00000000
-0.69169169 6.00000000
-0.68968969 6.00000000
-0.68768769 6.00000000
-0.68568569 6.00000000
-0.68368368 6.00000000
-0.68168168 6.00000000
-0.67967968 6.00000000
-0.67767768 6.00000000
-0.67567568 6.00000000
-0.67367367 6.00000000
-0.67167167 6.00000000
-0.66966967 6.00000000
-0.66766767 6.00000000
-0.66566567 6.00000000
-0.66366366 6.00000000
-0.66166166 6.00000000
-0.65965966 6.00000000
-0.65765766 6.00000000
-0.65565566 6.00000000
-0.65365365 6.00000000
-0.65165165 6.00000000
-0.64964965 6.00000000
-0.64764765 6.00000000
-0.64564565 6.00000000
-0.64364364 6.00000000
-0.64164164 6.00000000
-0.63963964 6.00000000
-0.63763764 6.00000000
-0.63563564 6.00000000
-0.63363363 6.00000000
-0.63163163 6.00000000
-0.62962963 6.00000000
-0.62762763 6.00000000
-0.62562563 6.00000000
-0.62362362 6.00000000
-0.62162162 6.00000000
-0.61961962 6.00000000
-0.61761762 6.00000000
-0.61561562 6.00000000
-0.61361361 6.00000000
-0.61161161 6.00000000
-0.60960961 6.00000000
-0.60760761 6.00000000
-0.60560561 6.00000000
-0.60360360 6.00000000
-0.60160160 6.00000000
-0.59959960 6.00000000
-0.59759760 6.00000000
-0.59559560 6.00000000
-0.59359359 6.00000000
-0.59159159 6.00000000
-0.58958959 6.00000000
-0.58758759 6.00000000
-0.58558559 6.00000000
-0.58358358 6.00000000
-0.58158158 6.00000000
-0.57957958 6.00000000
-0.57757758 6.00000000
-0.57557558 6.00000000
-0.57357357 6.00000000
-0.57157157 6.00000000
-0.56956957 6.00000000
-0.56756757 6.00000000
-0.56556557 6.00000000
-0.56356356 6.00000000
-0.56156156 6.00000000
-0.55955956 6.00000000
-0.55755756 6.00000000
-0.55555556 6.00000000
-0.55355355 6.00000000
-0.55155155 6.00000000
-0.54954955 6.00000000
-0.54754755 6.00000000
-0.54554555 6.00000000
-0.54354354 6.00000000
-0.54154154 6.00000000
-0.53953954 6.00000000
-0.53753754 6.00000000
-0.53553554 6.00000000
-0.53353353 6.00000000
-0.53153153 6.00000000
-0.52952953 6.00000000
-0.52752753 6.00000000
-0.52552553 6.00000000
-0.52352352 6.00000000
-0.52152152 6.00000000
-0.51951952 6.00000000
-0.51751752 6.00000000
-0.51551552 6.00000000
-0.51351351 6.00000000
-0.51151151 6.00000000
-0.50950951 6.00000000
-0.50750751 6.00000000
-0.50550551 6.00000000
-0.50350350 6.00000000
-0.50150150 6.00000000
-0.49949950 6.00000000
-0.49749750 6.00000000
-0.49549550 6.00000000
-0.49349349 6.00000000
-0.49149149 6.00000000
-0.48948949 6.00000000
-0.48748749 6.00000000
-0.48548549 6.00000000
-0.48348348 6.00000000
-0.48148148 6.00000000
-0.47947948 6.00000000
-0.47747748 6.00000000
-0.47547548 6.00000000
-0.47347347 6.00000000
-0.47147147 6.00000000
-0.46946947 6.00000000
-0.46746747 6.00000000
-0.46546547 6.00000000
-0.46346346 6.00000000
-0.46146146 6.00000000
-0.45945946 6.00000000
-0.45745746 6.00000000
-0.45545546 6.00000000
-0.45345345 6.00000000
-0.45145145 6.00000000
-0.44944945 6.00000000
-0.44744745 6.00000000
-0.44544545 6.00000000
-0.44344344 6.00000000
-0.44144144 6.00000000
-0.43943944 6.00000000
-0.43743744 6.00000000
-0.43543544 6.00000000
-0.43343343 6.00000000
-0.43143143 6.00000000
-0.42942943 6.00000000
-0.42742743 6.00000000
-0.42542543 6.00000000
-0.42342342 6.00000000
-0.42142142 6.00000000
-0.41941942 6.00000000
-0.41741742 6.00000000
-0.41541542 6.00000000
-0.41341341 6.00000000
-0.41141141 6.00000000
-0.40940941 6.00000000
-0.40740741 6.00000000
-0.40540541 6.00000000
-0.40340340 6.00000000
-0.40140140 6.00000000
-0.39939940 6.50600601
-0.39739740 6.52602603
-0.39539540 6.54604605
-0.39339339 6.56606607
-0.39139139 6.58608609
-0.38938939 6.60610611
-0.38738739 6.62612613
-0.38538539 6.64614615
-0.38338338 6.66616617
-0.38138138 6.68618619
-0.37937938 6.70620621
-0.37737738 6.72622623
-0.37537538 6.74624625
-0.37337337 6.76626627
-0.37137137 6.78628629
-0.36936937 6.80630631
-0.36736737 6.82632633
-0.36536537 6.84634635
-0.36336336 6.86636637
-0.36136136 6.88638639
-0.35935936 6.90640641
-0.35735736 6.92642643
-0.35535536 6.94644645
-0.35335335 6.96646647
-0.35135135 6.98648649
-0.34934935 6.99349349
-0.34734735 6.97347347
-0.34534535 6.95345345
-0.34334334 6.93343343
-0.34134134 6.91341341
-0.33933934 6.89339339
-0.33733734 6.87337337
-0.33533534 6.85335335
-0.33333333 6.83333333
-0.33133133 6.81331331
-0.32932933 6.79329329
-0.32732733 6.77327327
-0.32532533 6.75325325
-0.32332332 6.73323323
-0.32132132 6.71321321
-0.31931932 6.69319319
-0.31731732 6.67317317
-0.31531532 6.65315315
-0.31331331 6.63313313
-0.31131131 6.61311311
-0.30930931 6.59309309
-0.30730731 6.57307307
-0.30530531 6.55305305
-0.30330330 6.53303303
-0.30130130 6.51301301
-0.29929930 6.49299299
-0.29729730 6.47297297
-0.29529530 6.45295295
-0.29329329 6.43293293
-0.29129129 6.41291291
-0.28928929 6.39289289
-0.28728729 6.37287287
-0.28528529 6.35285285
-0.28328328 6.33283283
-0.28128128 6.31281281
-0.27927928 6.29279279
-0.27727728 6.27277277
-0.27527528 6.25275275
-0.27327327 6.23273273
-0.27127127 6.21271271
-0.26926927 6.19269269
-0.26726727 6.17267267
-0.26526527 6.15265265
-0.26326326 6.13263263
-0.26126126 6.11261261
-0.25925926 6.09259259
-0.25725726 6.07257257
-0.25525526 6.05255255
-0.25325325 6.03253253
-0.25125125 6.01251251
-0.24924925 6.00750751
-0.24724725 6.02752753
-0.24524525 6.04754755
-0.24324324 6.06756757
-0.24124124 6.08758759
-0.23923924 6.10760761
-0.23723724 6.12762763
-0.23523524 6.14764765
-0.23323323 6.16766767
-0.23123123 6.18768769
-0.22922923 6.20770771
-0.22722723 6.22772773
-0.22522523 6.24774775
-0.22322322 6.26776777
-0.22122122 6.28778779
-0.21921922 6.30780781
-0.21721722 6.32782783
-0.21521522 6.34784785
-0.21321321 6.36786787
-0.21121121 6.38788789
-0.20920921 6.40790791
-0.20720721 6.42792793
-0.20520521 6.44794795
-0.20320320 6.46796797
-0.20120120 6.48798799
-0.19919920 6.50800801
-0.19719720 6.52802803
-0.19519520 6.54804805
-0.19319319 6.56806807
-0.19119119 6.58808809
-0.18918919 6.60810811
-0.18718719 6.62812813
-0.18518519 6.64814815
-0.18318318 6.66816817
-0.18118118 6.68818819
-0.17917918 6.70820821
-0.17717718 6.72822823
-0.17517518 6.74824825
-0.17317317 6.76826827
-0.17117117 6.78828829
-0.16916917 6.80830831
-0.16716717 6.82832833
-0.16516517 6.84834835
-0.16316316 6.86836837
-0.16116116 6.88838839
-0.15915916 6.90840841
-0.15715716 6.92842843
-0.15515516 6.94844845
-0.15315315 6.96846847
-0.15115115 6.98848849
-0.14914915 6.99149149
-0.14714715 6.97147147
-0.14514515 6.95145145
-0.14314314 6.93143143
-0.14114114 6.91141141
-0.13913914 6.89139139
-0.13713714 6.87137137
-0.13513514 6.85135135
-0.13313313 6.83133133
-0.13113113 6.81131131
-0.12912913 6.79129129
-0.12712713 6.77127127
-0.12512513 6.75125125
-0.12312312 6.73123123
-0.12112112 6.71121121
-0.11911912 6.69119119
-0.11711712 6.67117117
-0.11511512 6.65115115
-0.11311311 6.63113113
-0.11111111 6.61111111
-0.10910911 6.59109109
-0.10710711 6.57107107
-0.10510511 6.55105105
-0.10310310 6.53103103
-0.10110110 6.51101101
-0.09909910 6.49099099
-0.09709710 6.47097097
-0.09509510 6.45095095
-0.09309309 6.43093093
-0.09109109 6.41091091
-0.08908909 6.39089089
-0.08708709 6.37087087
-0.08508509 6.35085085
-0.08308308 6.33083083
-0.08108108 6.31081081
-0.07907908 6.29079079
-0.07707708 6.27077077
-0.07507508 6.25075075
-0.07307307 6.23073073
-0.07107107 6.21071071
-0.06906907 6.19069069
-0.06706707 6.17067067
-0.06506507 6.15065065
-0.06306306 6.13063063
-0.06106106 6.11061061
-0.05905906 6.09059059
-0.05705706 6.07057057
-0.05505506 6.05055055
-0.05305305 6.03053053
-0.05105105 6.01051051
-0.04904905 5.94028554
-0.04704705 5.81552319
-0.04504505 5.69367598
-0.04304304 5.57666934
-0.04104104 5.46635224
-0.03903904 5.36446791
-0.03703704 5.27262636
-0.03503504 5.19227887
-0.03303303 5.12469510
-0.03103103 5.07094303
-0.02902903 5.03187205
-0.02702703 5.00809956
-0.02502503 5.00000124
-0.02302302 5.00770503
-0.02102102 5.03108922
-0.01901902 5.06978427
-0.01701702 5.12317872
-0.01501502 5.19042884
-0.01301301 5.27047191
-0.01101101 5.36204309
-0.00900901 5.46369536
-0.00700701 5.57382239
-0.00500501 5.69068394
-0.00300300 5.81243335
-0.00100100 5.93714671
0.00100100 6.06285329
0.00300300 6.18756665
0.00500501 6.30931606
0.00700701 6.42617761
0.00900901 6.53630464
0.01101101 6.63795691
0.01301301 6.72952809
0.01501502 6.80957116
0.01701702 6.87682128
0.01901902 6.93021573
0.02102102 6.96891078
0.02302302 6.99229497
0.02502503 6.99999876
0.02702703 6.99190044
0.02902903 6.96812795
0.03103103 6.92905697
0.03303303 6.87530490
0.03503504 6.80772113
0.03703704 6.72737364
0.03903904 6.63553209
0.04104104 6.53364776
0.04304304 6.42333066
0.04504505 6.30632402
0.04704705 6.18447681
0.04904905 6.05971446
0.05105105 5.93400851
0.05305305 5.80934535
0.05505506 5.68769496
0.05705706 5.57097965
0.05905906 5.46104378
0.06106106 5.35962457
0.06306306 5.26832467
0.06506507 5.18858681
0.06706707 5.12167102
0.06906907 5.06863471
0.07107107 5.03031597
0.07307307 5.00732031
0.07507508 5.00001113
0.07707708 5.00850391
0.07907908 5.03266445
0.08108108 5.07211097
0.08308308 5.12622013
0.08508509 5.19413688
0.08708709 5.27478800
0.08908909 5.36689902
0.09109109 5.46901440
0.09309309 5.57952049
0.09509510 5.69667105
0.09709710 5.81861486
0.09909910 5.94342495
0.10110110 6.06912904
0.10310310 6.19374075
0.10510511 6.31529094
0.10710711 6.43185885
0.10910911 6.54160247
0.11111111 6.64278761
0.11311311 6.73381533
0.11511512 6.81324719
0.11711712 6.87982800
0.11911912 6.93250564
0.12112112 6.97044769
0.12312312 6.99305459
0.12512513 6.99996910
0.12712713 6.99108195
0.12912913 6.96653358
0.13113113 6.92671191
0.13313313 6.87224620
0.13513514 6.80399713
0.13713714 6.72304318
0.13913914 6.63066361
0.14114114 6.52831819
0.14314314 6.41762421
0.14514515 6.30033088
0.14714715 6.17829167
0.14914915 6.05343507
0.15115115 5.92773409
0.15315315 5.80317506
0.15515516 5.68172629
0.15715716 5.56530692
0.15915916 5.45575664
0.16116116 5.35480656
0.16316316 5.26405193
0.16516517 5.18492686
0.16716717 5.11868169
0.16916917 5.06636324
0.17117117 5.02879825
0.17317317 5.00658033
0.17517518 5.00006057
0.17717718 5.00934200
0.17917918 5.03427795
0.18118118 5.07447438
0.18318318 5.12929610
0.18518519 5.19787681
0.18718719 5.27913278
0.18918919 5.37178000
0.19119119 5.47435445
0.19319319 5.58523522
0.19519520 5.70267016
0.19719720 5.82480356
0.19919920 5.94970543
0.20120120 6.07540206
0.20320320 6.19990719
0.20520521 6.32125334
0.20720721 6.43752301
0.20920921 6.54687888
0.21121121 6.64759288
0.21321321 6.73807353
0.21521522 6.81689104
0.21721722 6.88279991
0.21921922 6.93475866
0.22122122 6.97194621
0.22322322 6.99377493
0.22522523 6.99989987
0.22722723 6.99022425
0.22922923 6.96490097
0.23123123 6.92433018
0.23323323 6.86915299
0.23523524 6.80024132
0.23723724 6.71868412
0.23923924 6.62577018
0.24124124 6.52296772
0.24324324 6.41190125
0.24524525 6.29432586
0.24724725 6.17209948
0.24924925 6.04715357
0.25125125 5.92146253
0.25325325 5.79701255
0.25525526 5.67577020
0.25725726 5.55965139
0.25925926 5.45049102
0.26126126 5.35001408
0.26326326 5.25980830
0.26526527 5.18129915
0.26726727 5.11572722
0.26926927 5.06412869
0.27127127 5.02731895
0.27327327 5.00587964
0.27527528 5.00014957
0.27727728 5.01021928
0.27927928 5.03592965
0.28128128 5.07687440
0.28328328 5.13240651
0.28528529 5.20164846
0.28728729 5.28350608
0.28928929 5.37668583
0.29129129 5.47971529
0.29329329 5.59096636
0.29529530 5.70868104
0.29729730 5.83099918
0.29929930 5.95598790
0.30130130 6.08167210
0.30330330 6.20606571
0.30530531 6.32720304
0.30730731 6.44316986
0.30930931 6.55213365
0.31131131 6.65237254
0.31331331 6.74230254
0.31531532 6.82050258
0.31731732 6.88573691
0.31931932 6.93697470
0.32132132 6.97340628
0.32332332 6.99445596
0.32532533 6.99979109
0.32732733 6.98932739
0.32932933 6.96323019
0.33133133 6.92191189
0.33333333 6.86602540
0.33533534 6.79645386
0.33733734 6.71429664
0.33933934 6.62085199
0.34134134 6.51759656
0.34334334 6.40616199
0.34534535 6.28830919
0.34734735 6.16590049
0.34934935 6.04087020
0.35135135 5.91519408
0.35335335 5.79085807
0.35535536 5.66982695
0.35735736 5.55401327
0.35935936 5.44524715
0.36136136 5.34524730
0.36336336 5.25559395
0.36536537 5.17770382
0.36736737 5.11280773
0.36936937 5.06193117
0.37137137 5.02587812
0.37337337 5.00521828
0.37537538 5.00027813
0.37737738 5.01113572
0.37937938 5.03761949
0.38138138 5.07931094
0.38338338 5.13555124
0.38538539 5.20545170
0.38738739 5.28790771
0.38938939 5.38161632
0.39139139 5.48509671
0.39339339 5.59671368
0.39539540 5.71470343
0.39739740 5.83720149
0.39939940 5.96227211
0.40140140 6.08793891
0.40340340 6.21221609
0.40540541 6.33313979
0.40740741 6.44879918
0.40940941 6.55736658
0.41141141 6.65712639
0.41341341 6.74650219
0.41541542 6.82408166
0.41741742 6.88863887
0.41941942 6.93915368
0.42142142 6.97482785
0.42342342 6.99509765
0.42542543 6.99964277
0.42742743 6.98839139
0.42942943 6.96152131
0.43143143 6.91945713
0.43343343 6.86286356
0.43543544 6.79263489
0.43743744 6.70988089
0.43943944 6.61590925
0.44144144 6.51220493
0.44344344 6.40040667
0.44544545 6.28228112
0.44744745 6.15969493
0.44944945 6.03458521
0.45145145 5.90892898
0.45345345 5.78471186
0.45545546 5.66389676
0.45745746 5.54839280
0.45945946 5.44002521
0.46146146 5.34050643
0.46346346 5.25140905
0.46546547 5.17414102
0.46746747 5.10992333
0.46946947 5.05977076
0.47147147 5.02447583
0.47347347 5.00459627
0.47547548 5.00044622
0.47747748 5.01209127
0.47947948 5.03934740
0.48148148 5.08178389
0.48348348 5.13873017
0.48548549 5.20928636
0.48748749 5.29233752
0.48948949 5.38657127
0.49149149 5.49049850
0.49349349 5.60247695
0.49549550 5.72073712
0.49749750 5.84341024
0.49949950 5.96855781
0.50150150 6.09420224
0.50350350 6.21835807
0.50550551 6.33906337
0.50750751 6.45441075
0.50950951 6.56257746
0.51151151 6.66185424
0.51351351 6.75067231
0.51551552 6.82762814
0.51751752 6.89150567
0.51951952 6.94129551
0.52152152 6.97621085
0.52352352 6.99569997
0.52552553 6.99945490
0.52752753 6.98741629
0.52952953 6.95977439
0.53153153 6.91696600
0.53353353 6.85966758
0.53553554 6.78878457
0.53753754 6.70543707
0.53953954 6.61094215
0.54154154 6.50679303
0.54354354 6.39463550
0.54554555 6.27624188
0.54754755 6.15348305
0.54954955 6.02829886
0.55155155 4.44073884
0.55355355 4.42893123
0.55555556 4.41728395
0.55755756 4.40579699
0.55955956 4.39447035
0.56156156 4.38330402
0.56356356 4.37229802
0.56556557 4.36145234
0.56756757 4.35076698
0.56956957 4.34024194
0.57157157 4.32987722
0.57357357 4.31967283
0.57557558 4.30962875
0.57757758 4.29974499
0.57957958 4.29002155
0.58158158 4.28045844
0.58358358 4.27105564
0.58558559 4.26181316
0.58758759 4.25273101
0.58958959 4.24380917
0.59159159 4.23504766
0.59359359 4.22644647
0.59559560 4.21800559
0.59759760 4.20972504
0.59959960 4.20160481
0.60160160 4.19364490
0.60360360 4.18584530
0.60560561 4.17820603
0.60760761 4.17072708
0.60960961 4.16340845
0.61161161 4.15625014
0.61361361 4.14925216
0.61561562 4.14241449
0.61761762 4.13573714
0.61961962 4.12922011
0.62162162 4.12286340
0.62362362 4.11666702
0.62562563 4.11063095
0.62762763 4.10475521
0.62962963 4.09903978
0.63163163 4.09348468
0.63363363 4.08808989
0.63563564 4.08285543
0.63763764 4.07778128
0.63963964 4.07286746
0.64164164 4.06811396
0.64364364 4.06352078
0.64564565 4.05908792
0.64764765 4.05481538
0.64964965 4.05070316
0.65165165 4.04675126
0.65365365 4.04295968
0.65565566 4.03932842
0.65765766 4.03585748
0.65965966 4.03254686
0.66166166 4.02939656
0.66366366 4.02640659
0.66566567 4.02357693
0.66766767 4.02090759
0.66966967 4.01839858
0.67167167 4.01604988
0.67367367 4.01386151
0.67567568 4.01183346
0.67767768 4.00996572
0.67967968 4.00825831
0.68168168 4.00671122
0.68368368 4.00532444
0.68568569 4.00409799
0.68768769 4.00303186
0.68968969 4.00212605
0.69169169 4.00138056
0.69369369 4.00079539
0.69569570 4.00037054
0.69769770 4.00010601
0.69969970 4.00000180
0.70170170 3.99994208
0.70370370 3.99972565
0.70570571 3.99934890
0.70770771 3.99881182
0.70970971 3.99811443
0.71171171 3.99725672
0.71371371 3.99623868
0.71571572 3.99506033
0.71771772 3.99372165
0.71971972 3.99222265
0.72172172 3.99056334
0.72372372 3.98874370
0.72572573 3.98676374
0.72772773 3.98462346
0.72972973 3.98232286
0.73173173 3.97986194
0.73373373 3.97724070
0.73573574 3.97445914
0.73773774 3.97151726
0.73973974 3.96841506
0.74174174 3.96515254
0.74374374 3.96172970
0.74574575 3.95814653
0.74774775 3.95440305
0.74974975 3.95049925
0.75175175 3.94643512
0.75375375 3.94221068
0.75575576 3.93782591
0.75775776 3.93328083
0.75975976 3.92857542
0.76176176 3.92370970
0.76376376 3.91868365
0.76576577 3.91349728
0.76776777 3.90815059
0.76976977 3.90264358
0.77177177 3.89697626
0.77377377 3.89114861
0.77577578 3.88516064
0.77777778 3.87901235
0.77977978 3.87270373
0.78178178 3.86623480
0.78378378 3.85960555
0.78578579 3.85281598
0.78778779 3.84586609
0.78978979 3.83875587
0.79179179 3.83148534
0.79379379 3.82405448
0.79579580 3.81646331
0.79779780 3.80871181
0.79979980 3.80080000
0.80180180 3.79272786
0.80380380 3.78449541
0.80580581 3.77610263
0.80780781 3.76754953
0.80980981 3.75883611
0.81181181 3.74996237
0.81381381 3.74092832
0.81581582 3.73173394
0.81781782 3.72237924
0.81981982 3.71286422
0.82182182 3.70318887
0.82382382 3.69335321
0.82582583 3.68335723
0.82782783 3.67320093
0.82982983 3.66288431
0.83183183 3.65240736
0.83383383 3.64177010
0.83583584 3.63097251
0.83783784 3.62001461
0.83983984 3.60889638
0.84184184 3.59761784
0.84384384 3.58617897
0.84584585 3.57457978
0.84784785 3.56282028
0.84984985 3.55090045
0.85185185 3.53882030
0.85385385 3.52657983
0.85585586 3.51417904
0.85785786 3.50161793
0.85985986 3.48889650
0.86186186 3.47601475
0.86386386 3.46297268
0.86586587 3.44977029
0.86786787 3.43640758
0.86986987 3.42288455
0.87187187 3.40920119
0.87387387 3.39535752
0.87587588 3.38135353
0.87787788 3.36718921
0.87987988 3.35286458
0.88188188 3.33837962
0.88388388 3.32373434
0.88588589 3.30892875
0.88788789 3.29396283
0.88988989 3.27883659
0.89189189 3.26355004
0.89389389 3.24810316
0.89589590 3.23249596
0.89789790 3.21672844
0.89989990 3.20080060
0.90190190 3.18471244
0.90390390 3.16846396
0.90590591 3.15205516
0.90790791 3.13548604
0.90990991 3.11875659
0.91191191 3.10186683
0.91391391 3.08481675
0.91591592 3.06760635
0.91791792 3.05023562
0.91991992 3.03270458
0.92192192 3.01501321
0.92392392 2.99716153
0.92592593 2.97914952
0.92792793 2.96097719
0.92992993 2.94264455
0.93193193 2.92415158
0.93393393 2.90549829
0.93593594 2.88668468
0.93793794 2.86771075
0.93993994 2.84857650
0.94194194 2.82928193
0.94394394 2.80982704
0.94594595 2.79021183
0.94794795 2.77043630
0.94994995 2.75050045
0.95195195 2.73040428
0.95395395 2.71014779
0.95595596 2.68973097
0.95795796 2.66915384
0.95995996 2.64841638
0.96196196 2.62751861
0.96396396 2.60646051
0.96596597 2.58524210
0.96796797 2.56386336
0.96996997 2.54232431
0.97197197 2.52062493
0.97397397 2.49876523
0.97597598 2.47674521
0.97797798 2.45456488
0.97997998 2.43222422
0.98198198 2.40972324
0.98398398 2.38706194
0.98598599 2.36424032
0.98798799 2.34125838
0.98998999 2.31811611
0.99199199 2.29481353
0.99399399 2.27135063
0.99599600 2.24772741
0.99799800 2.22394386
1.00000000 2.20000000


==> points_1d_jump.txt <==
-1.00000000 3.00000000
-0.40000200 3.00000000
-0.40000100 0.57161300
-0.40000100 0.57161300
-0.40000000 0.57161300
-0.40000000 0.57161300
-0.39999900 0.83771300
-0.39999900 0.83771300
-0.39999800 0.83771300
-0.39999800 0.83771300
-0.39999700 3.00000000
-0.39999600 3.00000000
-0.39999500 0.88565200
-0.39999500 0.88565200
-0.39999400 3.00000000
-0.39999400 0.88565200
-0.39999300 3.00000000
-0.35000200 3.00000000
-0.35000200 1.52023000
-0.35000100 1.52023000
-0.35000100 1.52023000
-0.35000000 1.51528000
-0.35000000 1.51528000
-0.34999900 1.51528000
-0.34999900 1.51528000
-0.34999800 3.00000000
-0.15000200 3.00000000
-0.15000100 1.51034000
-0.15000100 1.51034000
-0.15000000 1.51034000
-0.15000000 1.51034000
-0.14999900 1.68080000
-0.14999900 1.68080000
-0.14999800 1.68080000
-0.14999800 1.68080000
-0.14999700 1.72021000
-0.14999700 1.72021000
-0.14999600 1.72021000
-0.14999600 3.00000000
-0.05000330 3.00000000
-0.05000280 1.67247000
-0.05000230 1.67247000
-0.05000180 1.67247000
-0.05000130 1.67247000
-0.05000080 1.51164000
-0.05000030 1.51164000
-0.04999980 1.51164000
-0.04999930 1.51164000
-0.04999880 1.66474000
-0.04999830 1.66474000
-0.04999780 1.66474000
-0.04999730 3.00000000
0.54999500 3.00000000
0.54999600 0.79834000
0.54999600 0.79834000
0.54999700 0.79834000
0.54999700 3.00000000
0.54999900 3.00000000
0.54999900 0.51469900
0.55000000 0.51469900
0.55000000 0.51469900
0.55000100 0.51469900
0.55000100 0.81824800
0.55000200 0.81824800
0.55000200 0.81824800
0.55000300 0.81824800
0.55000300 3.00000000
1.00000000 3.00000000


==> points_1d_jump_2.txt <==
-1.10000000 3.00000000
-0.40000300 3.00000000
-0.40000100 0.56232000
-0.39999900 0.56232000
-0.39999700 0.56232000
-0.39999500 0.87831800
-0.39999300 0.87831800
-0.39999100 0.87831800
-0.39998900 0.87831800
-0.39998700 3.00000000
-0.25001700 3.00000000
-0.25001500 1.76960000
-0.25001300 1.76960000
-0.25001100 1.76960000
-0.25000900 1.74237000
-0.25000700 1.74237000
-0.25000500 1.74237000
-0.25000300 1.74237000
-0.25000100 1.49784000
-0.24999900 1.49784000
-0.24999700 1.49784000
-0.24999500 1.49784000
-0.24999300 3.00000000
-0.15001100 3.00000000
-0.15000900 1.76923000
-0.15000700 1.76923000
-0.15000500 1.76923000
-0.15000300 1.52087000
-0.15000100 1.52087000
-0.14999900 1.52087000
-0.14999700 1.52087000
-0.14999500 1.71911000
-0.14999300 1.71911000
-0.14999100 1.71911000
-0.14998900 1.71911000
-0.14998700 3.00000000
-0.05001300 3.00000000
-0.05001100 1.75197000
-0.05000900 1.75197000
-0.05000700 1.75197000
-0.05000500 1.75197000
-0.05000300 1.53667000
-0.05000100 1.53667000
-0.04999890 1.53667000
-0.04999690 1.53667000
-0.04999490 1.70025000
-0.04999290 1.70025000
-0.04999090 1.70025000
-0.04998890 3.00000000
0.54999400 3.00000000
0.54999600 0.51976700
0.54999800 0.51976700
0.55000000 0.51976700
0.55000200 0.87437500
0.55000400 0.87437500
0.55000600 0.87437500
0.55000800 0.87437500
0.55001000 3.00000000
0.90000000 3.00000000


==> points_with_color_compressed.txt <==
-1.00000000 5.00000000
-0.40000500 5.00000000
-0.40000100 0.63242400
-0.39999700 1.32361300
-0.39999400 5.00000000
-0.35001000 5.00000000
-0.35000600 2.02343400
-0.35000200 1.58910900
-0.34999800 5.00000000
-0.15000500 5.00000000
-0.15000100 1.59060500
-0.14999700 2.04707900
-0.14999400 5.00000000
-0.05000700 5.00000000
-0.05000300 1.54300100
-0.04999900 1.99568200
-0.04999500 5.00000000
0.54999200 5.00000000
0.54999600 1.26628300
0.54999900 0.58259100
0.55000300 5.00000000
0.69999300 5.00000000
0.69999700 2.70228900
0.70000100 2.84913700
0.70000500 5.00000000
0.99999600 5.00000000


==> points_with_color_shifted_compressed.txt <==
-1.10000000 5.00000000
-0.40009800 5.00000000
-0.40003500 0.65836100
-0.39997200 1.70511100
-0.39990900 5.00000000
-0.35011800 5.00000000
-0.35005500 1.59922900
-0.34998100 2.35809700
-0.34991800 5.00000000
-0.25013600 5.00000000
-0.25007300 2.35798400
-0.25001000 1.60510800
-0.24994700 5.00000000
-0.15016500 5.00000000
-0.15010200 2.38229900
-0.15003900 1.60491500
-0.14996600 5.00000000
0.54992600 5.00000000
0.54998900 0.63363700
0.55005200 1.71669800
0.55011500 5.00000000
0.69988700 5.00000000
0.69995000 2.87419700
0.70001400 3.17834700
0.70007700 5.00000000
0.99993700 5.00000000


==> slopes1-1_reduced.txt <==
  -9.2498600e-01  -1.0000000e+01
  -6.0012800e-01  -1.0000000e+01
  -6.0009800e-01  -1.0000000e+01
  -6.0006600e-01  -1.0000000e+01
  -6.0003600e-01  -1.8026960e+00
  -6.0000600e-01  -1.5602910e+00
  -5.9997400e-01  -1.0000000e+01
  -5.9994400e-01  -1.0000000e+01
  -5.9991400e-01  -1.0000000e+01
  -5.9988400e-01  -1.0000000e+01
  -2.0013300e-01  -1.0000000e+01
  -2.0010300e-01  -1.0000000e+01
  -2.0007300e-01  -1.0000000e+01
  -2.0004100e-01  -1.0000000e+01
  -2.0001100e-01  -1.5561020e+00
  -1.9998100e-01  -1.8280810e+00
  -1.9994900e-01  -1.0000000e+01
  -1.9991900e-01  -1.0000000e+01
  -1.9988900e-01  -1.0000000e+01
   1.9986100e-01  -1.0000000e+01
   1.9989100e-01  -1.0000000e+01
   1.9992100e-01  -1.0000000e+01
   1.9995100e-01  -1.7663180e+00
   1.9998300e-01  -1.5230820e+00
   2.0001300e-01  -1.0000000e+01
   2.0004300e-01  -1.0000000e+01
   2.0007500e-01  -1.0000000e+01
   2.0010500e-01  -1.0000000e+01
   5.9985400e-01  -1.0000000e+01
   5.9988600e-01  -1.0000000e+01
   5.9991600e-01  -1.0000000e+01
   5.9994600e-01  -1.0000000e+01
   5.9997600e-01  -1.5878790e+00
   6.0000800e-01  -1.8296870e+00
   6.0003800e-01  -1.0000000e+01
   6.0006800e-01  -1.0000000e+01
   6.0010000e-01  -1.0000000e+01
   1.0000000e00   -1.0000000e+01


==> slopes1-2_reduced.txt <==
  -1.0249860e+00  -1.0000000e+01
  -2.0006700e-01  -1.0000000e+01
  -2.0003500e-01  -1.8888180e+00
  -2.0000500e-01  -1.5283650e+00
  -1.9997500e-01  -1.0000000e+01
  -5.5000000e-05  -1.0000000e+01
  -2.3000000e-05  -2.5855200e+00
   7.0000000e-06  -2.7054180e+00
   3.7000000e-05  -1.0000000e+01
   1.9995700e-01  -1.0000000e+01
   1.9998900e-01  -1.5554380e+00
   2.0001900e-01  -1.7991660e+00
   2.0004900e-01  -1.0000000e+01
   4.9225600e-01  -1.0000000e+01
   4.9228600e-01             NaN
   4.9231800e-01  -1.0000000e+01
   5.9992200e-01  -1.0000000e+01
   5.9995200e-01  -1.7944150e+00
   5.9998200e-01  -1.5567860e+00
   6.0001400e-01  -1.0000000e+01
  -1.0250180e+00  -1.0000000e+01


==> slopes_ex1_reduced.txt <==
  -1.0000030e+00  -1.0000000e+01
  -5.0082000e-02  -1.0000000e+01
  -5.0050000e-02  -1.7855900e+00
  -5.0020000e-02  -1.5288620e+00
  -4.9990000e-02  -1.0000000e+01
  -4.0005600e-01  -1.0000000e+01
  -4.0002600e-01  -5.9121800e-01
  -3.9999600e-01  -9.2806100e-01
  -3.9996400e-01  -1.0000000e+01
  -3.5006800e-01  -1.0000000e+01
  -3.5003800e-01  -1.8250990e+00
  -3.5000800e-01  -1.5821620e+00
  -3.4997800e-01  -1.0000000e+01
  -2.4997200e-01  -1.0000000e+01
  -2.4994000e-01  -1.5027990e+00
  -2.4991000e-01  -1.5028700e+00
  -2.4988000e-01  -1.8453320e+00
  -2.4985000e-01  -1.8360600e+00
  -2.4981800e-01  -1.8241570e+00
  -2.4978800e-01  -1.8298590e+00
  -2.4975800e-01  -2.2417350e+00
  -2.4972800e-01  -2.2425480e+00
  -2.4969600e-01  -2.2392510e+00
  -2.4966600e-01  -2.2435990e+00
  -2.4963600e-01  -2.2470160e+00
  -2.4960600e-01  -2.2587160e+00
  -2.4957400e-01  -2.2461400e+00
  -2.4954400e-01  -2.2499320e+00
  -2.4951400e-01  -2.6906290e+00
  -2.4948200e-01  -2.6893000e+00
  -2.4945200e-01  -2.6874050e+00
  -2.4942200e-01  -2.6909280e+00
  -2.4939200e-01  -2.7194760e+00
  -2.4936000e-01  -2.7094050e+00
  -2.4933000e-01  -2.7267950e+00
  -2.4930000e-01  -2.7114410e+00
  -2.4927000e-01  -2.7009150e+00
  -2.4911600e-01  -2.7082990e+00
  -2.4908600e-01  -2.7115430e+00
  -2.4905600e-01  -2.7114250e+00
  -2.4902600e-01  -3.3731930e+00
  -2.4887200e-01  -3.3691150e+00
  -2.4884200e-01  -3.3514860e+00
  -2.4881200e-01  -3.3664520e+00
  -2.4878200e-01  -3.3825540e+00
  -2.4875000e-01  -3.3817080e+00
  -2.4872000e-01  -3.3856850e+00
  -2.4869000e-01  -3.3865130e+00
  -2.4865800e-01  -3.3664580e+00
  -2.4862800e-01  -3.3766990e+00
  -2.4859800e-01  -3.3776930e+00
  -2.4856800e-01  -3.3829200e+00
  -2.4853600e-01  -3.3884120e+00
  -2.4850600e-01  -3.3802210e+00
  -2.4847600e-01  -3.3712370e+00
  -2.4826200e-01  -3.3639500e+00
  -2.4823200e-01  -3.3486660e+00
  -2.4820200e-01  -3.3694260e+00
  -2.4817000e-01  -3.3696600e+00
  -2.4814000e-01  -3.3593950e+00
  -2.4811000e-01  -3.3681940e+00
  -2.4808000e-01  -3.3657180e+00
  -2.4804800e-01  -4.3145870e+00
  -2.4801800e-01  -4.3159630e+00
  -2.4798800e-01  -4.3203560e+00
  -2.4795800e-01  -4.3196720e+00
  -2.4792600e-01  -4.3043110e+00
  -2.4789600e-01  -4.3034630e+00
  -2.4786600e-01  -4.3052910e+00
  -2.4783600e-01  -4.3128870e+00
  -2.4756000e-01  -4.3035030e+00
  -2.4753000e-01  -4.3016880e+00
  -2.4750000e-01  -4.3004120e+00
  -2.4746800e-01  -4.2987970e+00
  -2.4743800e-01  -4.3210250e+00
  -2.4740800e-01  -4.3123600e+00
  -2.4737800e-01  -4.3159710e+00
  -2.4734600e-01  -4.3143580e+00
  -2.4731600e-01  -4.3084470e+00
  -2.4728600e-01  -4.3044910e+00
  -2.4725600e-01  -4.3300430e+00
  -2.4722400e-01  -4.3193060e+00
  -2.4719400e-01  -4.3294610e+00
  -2.4716400e-01  -4.3303480e+00
  -2.4713400e-01  -4.3250600e+00
  -2.4710200e-01  -4.3212970e+00
  -2.4707200e-01  -4.3061380e+00
  -2.4704200e-01  -4.3154510e+00
  -2.4701200e-01  -4.3125930e+00
  -2.4698000e-01  -4.3150080e+00
  -2.4695000e-01  -4.3207680e+00
  -2.4661400e-01  -4.3156000e+00
  -2.4658400e-01  -4.2967400e+00
  -2.4655400e-01  -4.3140330e+00
  -2.4640000e-01  -4.3139930e+00
  -2.4637000e-01  -4.3011650e+00
  -2.4634000e-01  -4.3136650e+00
  -2.4631000e-01  -4.3185970e+00
  -2.4627800e-01  -4.3294480e+00
  -2.4624800e-01  -4.3216270e+00
  -2.4621800e-01  -4.3396470e+00
  -2.4618800e-01  -4.3412390e+00
  -2.4615600e-01  -4.3278770e+00
  -2.4612600e-01  -4.3308570e+00
  -2.4609600e-01  -1.0000000e+01
  -1.7547800e-01  -1.0000000e+01
  -1.7544800e-01             NaN
  -1.7541600e-01  -1.0000000e+01
  -1.5005600e-01  -1.0000000e+01
  -1.5002600e-01  -1.6273850e+00
  -1.4999600e-01  -1.8554280e+00
  -1.4996600e-01  -1.0000000e+01
   5.4995500e-01  -1.0000000e+01
   5.4998700e-01  -5.4020800e-01
   5.5001700e-01  -9.6885600e-01
   5.5004700e-01  -1.0000000e+01
   9.9996700e-01  -1.0000000e+01

